Super-Beamforming in Holographic MIMO

The conventional linear scaling of beamforming gain with the number of antennas $N$ is not a fundamental physical limitation, but rather a consequence of the half-wavelength spacing that minimizes mutual coupling. Relaxing this constraint enables gains that, in the vicinity of the array axis, exceed those of uncoupled arrays. This paper shows that mutual coupling facilitates the synthesis of super-beams whose widths scale as $1/N$, in contrast to the conventional $1/\sqrt{N}$. These narrower beams achieve a quadratic gain scaling with $N$ provided antenna losses remain sufficiently small, decaying at least exponentially with growing $N$ and polynomially with decreasing spacing. Notably, this gain enhancement does not necessarily require vanishing spacings; it may also emerge for spacings slightly below half wavelength as the array aperture increases.

==> data/B_d_data.csv <==
d,limit_B,B_x_1,B_x_2,B_x_3,B_x_4,B_x_5
0.001,-0.999980260856137,-0.999980259917228,-0.873486254593428,-0.497990607668646,0.126504810545771,0.999999118794417
0.00593939393939394,-0.999303752575777,-0.999303752575777,-0.865607251032379,-0.487791607531461,0.134077495058142,0.999999118794417
0.0108787878787879,-0.997664813025234,-0.997664813025234,-0.857063116179233,-0.477142442855342,0.14187879087111,0.999999118794417
0.0158181818181818,-0.995065020670184,-0.995065020670184,-0.847858389875455,-0.466050348109271,0.149903247847994,0.999999118794417
0.0207575757575758,-0.991506879375395,-0.991506879375395,-0.837997485740087,-0.45452264740473,0.158145356956641,0.999999118794417
0.0256969696969697,-0.98699381599325,-0.98699381599325,-0.827484892775265,-0.442566776567764,0.166599549383224,0.999999118794417
0.0306363636363636,-0.98153017706334,-0.98153017706334,-0.816325329023058,-0.430190302840658,0.175260195811552,0.999999118794417
0.0355757575757576,-0.975121224626301,-0.975121224626301,-0.804523858013998,-0.417400942373742,0.184121605867826,0.999999118794417
0.0405151515151515,-0.967773131155937,-0.967773131155937,-0.792085976284418,-0.4042065756555,0.193178027730587,0.999999118794417
0.0454545454545455,-0.959492973614497,-0.959492973614497,-0.779017678364217,-0.390615261018369,0.202423647905371,0.999999118794417
0.0503939393939394,-0.950288726636841,-0.950288726636841,-0.765325504196468,-0.376635246347962,0.211852591163375,0.999999118794417
0.0553333333333333,-0.94016925485005,-0.94016925485005,-0.751016572837785,-0.362274979114766,0.221458920643231,0.999999118794417
0.0602727272727273,-0.929144304335896,-0.929144304335896,-0.736098605427742,-0.347543114839429,0.231236638114713,0.999999118794417
0.0652121212121212,-0.917224493244365,-0.917224493244365,-0.720579939748191,-0.332448524095393,0.241179684403034,0.999999118794417
0.0701515151515152,-0.9044213015673,-0.9044213015673,-0.704469538175568,-0.317000298145807,0.251281939972112,0.999999118794417
0.0750909090909091,-0.890747060082002,-0.890747060082002,-0.6877769904278,-0.30120775330525,0.261537225665024,0.999999118794417
0.080030303030303,-0.876214938475433,-0.876214938475433,-0.670512512195755,-0.28508043411093,0.271939303599588,0.999999118794417
0.084969696969697,-0.860838932660467,-0.860838932660467,-0.652686940507362,-0.268628115382278,0.282481878216872,0.999999118794417
0.0899090909090909,-0.844633851296403,-0.844633851296403,-0.634311726484772,-0.251860803242728,0.293158597480189,0.999999118794417
0.0948484848484848,-0.827615301526713,-0.827615301526713,-0.615398926009294,-0.234788735172535,0.303963054221968,0.999999118794417
0.0997878787878788,-0.809799673947781,-0.809799673947781,-0.595961188695427,-0.217422379156825,0.314888787635701,0.999999118794417
0.104727272727273,-0.791204126823083,-0.791204126823083,-0.576011745489772,-0.199772431988821,0.325929284909996,0.999999118794417
0.109666666666667,-0.771846569558035,-0.771846569558035,-0.555564395135035,-0.181849816784255,0.337077983001628,0.999999118794417
0.114606060606061,-0.751745645451412,-0.751745645451412,-0.534633489698429,-0.163665679759044,0.348328270544276,0.999999118794417
0.119545454545455,-0.730920713739953,-0.730920713739953,-0.513233919310696,-0.145231386319078,0.359673489889555,0.999999118794417
0.124484848484848,-0.709391830953444,-0.709391830953444,-0.491381096236942,-0.126558516507576,0.371106939276774,0.999999118794417
0.129424242424242,-0.687179731598236,-0.687179731598236,-0.46909093837339,-0.107658859852599,0.382621875127732,0.999999118794417
0.134363636363636,-0.664305808187809,-0.664305808187809,-0.446379852245202,-0.088544409654601,0.394211514462794,0.999999118794417
0.13930303030303,-0.640792090639597,-0.640792090639597,-0.423264715565645,-0.0692273567512,0.405869037434309,0.999999118794417
0.144242424242424,-0.61666122505794,-0.61666122505794,-0.399762859405321,-0.0497200827942233,0.417587589973393,0.999999118794417
0.149181818181818,-0.591936451923573,-0.591936451923573,-0.375892050011375,-0.0300351530719402,0.429360286546022,0.999999118794417
0.154121212121212,-0.566641583710684,-0.566641583710684,-0.351670470309727,-0.0101853089071901,0.441180213014211,0.999999118794417
0.159060606060606,-0.540800981953071,-0.540800981953071,-0.327116701118237,0.0098165403392356,0.4530404295981,0.999999118794417
0.164,-0.514439533781506,-0.514439533781506,-0.302249702094776,0.029957325632701,0.464933973934629,0.999999118794417
0.168939393939394,-0.487582627954896,-0.487582627954896,-0.277088792441192,0.0502238269701296,0.476853864228421,0.999999118794417
0.173878787878788,-0.460256130408319,-0.460256130408319,-0.251653631382024,0.0706026824023015,0.488793102490501,0.999999118794417
0.178818181818182,-0.432486359341496,-0.432486359341496,-0.225964198435199,0.0910803973494265,0.500744677860372,0.999999118794417
0.183757575757576,-0.404300059871689,-0.404300059871689,-0.200040773490823,0.111643354187859,0.512701570006968,0.999999118794417
0.18869696969697,-0.375724378275421,-0.375724378275421,-0.173903916713406,0.132277822086737,0.524656752603924,0.999999118794417
0.193636363636364,-0.346786835843856,-0.346786835843856,-0.14757444828236,0.152969967074108,0.536603196874688,0.999999118794417
0.198575757575758,-0.31751530237699,-0.31751530237699,-0.121073427985313,0.173705862313281,0.548533875202815,0.999999118794417
0.203515151515152,-0.287937969342192,-0.287937969342192,-0.0944221346786496,0.194471498570588,0.560441764802906,0.999999118794417
0.208454545454545,-0.258083322722958,-0.258083322722958,-0.0676420456296676,0.215252794857484,0.572319851447579,0.999999118794417
0.213393939393939,-0.227980115584001,-0.227980115584001,-0.0407548157548098,0.236035609224612,0.584161133245853,0.999999118794417
0.218333333333333,-0.197657340379126,-0.197657340379126,-0.0137822567685534,0.256805749703495,0.595958624468357,0.999999118794417
0.223272727272727,-0.167144201028543,-0.167144201028543,0.0132536837422934,0.277548985363456,0.607705359414732,0.999999118794417
0.228212121212121,-0.136470084792518,-0.136470084792518,0.0403309433039373,0.298251057479932,0.619394396318635,0.999999118794417
0.233151515151515,-0.105664533968451,-0.105664533968451,0.0674273655854377,0.318897690794275,0.63101882128578,0.999999118794417
0.238090909090909,-0.0747572174386327,-0.0747572174386327,0.0945207214576717,0.33947460485095,0.642571752260369,0.999999118794417
0.243030303030303,-0.0437779020960922,-0.0437779020960922,0.121588730065852,0.359967525397662,0.654046343015423,0.999999118794417
0.247969696969697,-0.012756424176045,-0.012756424176045,0.14860907989982,0.380362195834304,0.665435787162477,0.999999118794417
0.252909090909091,0.0182773394794366,0.0182773394794366,0.175559449846153,0.400644388696935,0.676733322176046,0.999999118794417
0.257848484848485,0.0492935001958665,0.0492935001958665,0.202417530205949,0.42079991716332,0.687932233428425,0.999999559397172
0.262787878787879,0.0802621862521808,0.0802621862521808,0.229161043661998,0.440814646566832,0.699025858230436,0.999999559397172
0.267727272727273,0.111153571650249,0.111153571650249,0.255767766178918,0.460674505905806,0.710007589873574,0.999999559397172
0.272666666666667,0.141937904840344,0.141937904840344,0.282215547819715,0.480365499335678,0.720870881669231,0.999999559397172
0.277606060606061,0.172585537374918,0.172585537374918,0.308482333462142,0.499873717631496,0.73160925098285,0.999999559397172
0.282545454545455,0.203066952463071,0.203066952463071,0.334546183398163,0.519185349608613,0.742216283246016,0.999999559397172
0.287484848484848,0.233352793398233,0.233352793398233,0.360385293799784,0.538286693489614,0.752685635972974,0.999999559397172
0.292424242424242,0.263413891831657,0.263413891831657,0.385978017034482,0.557164168205738,0.76301104273751,0.999999559397172
0.297363636363636,0.293221295864508,0.293221295864508,0.411302881813484,0.575804324621262,0.773186317135138,0.999999559397172
0.30230303030303,0.322746297931494,0.322746297931494,0.436338613156156,0.594193856669548,0.783205356715165,0.999999559397172
0.307242424242424,0.351960462449171,0.351960462449171,0.461064152153826,0.612319612389634,0.793062146880394,0.999999559397172
0.312181818181818,0.38083565320231,0.38083565320231,0.485458675516407,0.630168604852469,0.802750764750516,0.999999559397172
0.317121212121212,0.409344060441929,0.409344060441929,0.509501614885321,0.64772802296609,0.812265382985234,0.999999559397172
0.322060606060606,0.437458227668922,0.437458227668922,0.533172675896306,0.664985242149255,0.821600273563275,0.999999559397172
0.327,0.465151078077458,0.465151078077458,0.556451856975832,0.68192783486322,0.83074981151347,0.999999559397172
0.331939393939394,0.492395940632704,0.492395940632704,0.579319467855018,0.698543580991582,0.839708478594196,0.999999559397172
0.336878787878788,0.519166575757748,0.519166575757748,0.601756147785112,0.714820478058311,0.848470866917498,0.999999559397172
0.341818181818182,0.54543720060498,0.54543720060498,0.623742883438795,0.730746751274275,0.857031682514312,0.999999559397172
0.346757575757576,0.571182513887605,0.571182513887605,0.64526102648179,0.746310863402816,0.865385748837278,0.999999559397172
0.35169696969697,0.596377720247355,0.596377720247355,0.666292310799481,0.761501524435113,0.873528010197697,0.999999559397172
0.356636363636364,0.620998554134945,0.620998554134945,0.686818869363521,0.776307701066302,0.881453535133282,0.999999559397172
0.361575757575758,0.645021303180265,0.645021303180265,0.70682325072367,0.790718625963537,0.88915751970342,0.999999559397172
0.366515151515152,0.668422831029814,0.668422831029814,0.726288435110381,0.804723806817404,0.896635290708747,0.999999559397172
0.371454545454545,0.691180599629355,0.691180599629355,0.745197850133994,0.81831303516833,0.903882308831939,0.999999559397172
0.376393939393939,0.713272690930365,0.713272690930365,0.763535386066672,0.831476394999841,0.910894171696675,0.999999559397172
0.381333333333333,0.734677827999341,0.734677827999341,0.78128541069361,0.844204271090807,0.917666616841852,0.999999559397172
0.386272727272727,0.755375395509658,0.755375395509658,0.798432783720348,0.856487357118977,0.924195524608205,0.999999559397172
0.391212121212121,0.775345459596225,0.775345459596225,0.814962870723422,0.86831666350844,0.930476920934563,0.999999779698557
0.396151515151515,0.794568787053828,0.794568787053828,0.830861556631965,0.879683525013815,0.936506980061108,0.999999779698557
0.401090909090909,0.813026863860664,0.813026863860664,0.846115258728262,0.89057960803429,0.942282027137039,0.999999779698557
0.406030303030303,0.830701913009232,0.830701913009232,0.860710939155671,0.900996917650847,0.94779854073021,0.999999779698557
0.410969696969697,0.847576911627398,0.847576911627398,0.874636116922755,0.910927804380284,0.953053155236337,0.999999779698557
0.415909090909091,0.863635607373157,0.863635607373157,0.887878879392909,0.920364970639929,0.958042663185527,0.999999779698557
0.420848484848485,0.87886253408729,0.87886253408729,0.900427893249186,0.929301476917165,0.962764017443956,0.999999779698557
0.425787878787879,0.893243026688855,0.893243026688855,0.912272414924512,0.937730747638226,0.967214333308624,0.999999779698557
0.430727272727273,0.906763235299149,0.906763235299149,0.923402300487887,0.945646576730927,0.971390890493229,0.999999779698557
0.435666666666667,0.919410138580553,0.919410138580553,0.93380801497914,0.953043132876334,0.975291135003303,0.999999779698557
0.440606060606061,0.931171556277406,0.931171556277406,0.943480641177673,0.959914964444629,0.978912680898864,0.999999779698557
0.445545454545455,0.942036160946833,0.942036160946833,0.952411887809767,0.966257004110715,0.982253311942927,0.999999889849253
0.450484848484848,0.951993488868222,0.951993488868222,0.960594097173028,0.972064573145405,0.985310983134353,0.999999889849253
0.455424242424242,0.961033950120858,0.961033950120858,0.968020252180278,0.97733338537822,0.988083822123595,0.999999889849253
0.460363636363636,0.969148837819987,0.969148837819987,0.974683982812837,0.982059550830435,0.990570130509976,0.999999889849253
0.46530303030303,0.976330336502439,0.976330336502439,0.980579571980815,0.986239579006194,0.992768385019039,0.999999889849253
0.470242424242424,0.982571529653708,0.982571529653708,0.985701960777341,0.989870381856121,0.994677238563606,0.999999889849253
0.475181818181818,0.987866406369266,0.987866406369266,0.990046753132982,0.992949276391571,0.996295521169279,0.999999944924599
0.480121212121212,0.992209867143673,0.992209867143673,0.993610219857428,0.995473986959515,0.997622240798205,0.999999944924599
0.485060606060606,0.99559772878192,0.99559772878192,0.996389302068498,0.997442647171745,0.998656584032734,0.999999944924599
0.49,0.998026728428272,0.998026728428272,0.998381614004714,0.998853801487112,0.999397916642316,0.999999972462265


==> data/B_ep_data.csv <==
d,limit_B,limit_tau,B_rho_1,B_rho_2,B_rho_3,B_rho_4,B_rho_5,tau_rho_1,tau_rho_2,tau_rho_3,tau_rho_4,tau_rho_5
0.001,-0.999980260856137,0.998001641646089,-0.945041575406411,-0.961169273725931,-0.974967600049419,-0.986242253621948,-0.994686577093202,0.0271429493659486,0.0191319119782814,0.0122876385704753,0.00670816363871934,0.00254880064836212
0.00593939393939394,-0.999303752575777,0.988178552508426,-0.887583739652972,-0.919115628369122,-0.946693456026522,-0.969890584964233,-0.988016010298041,0.0532346417857938,0.0378932323546287,0.0245518311062845,0.0134343619393376,0.00491193575700071
0.0108787878787879,-0.997664813025234,0.978432889246907,-0.846796487269866,-0.888339069938546,-0.925109031009703,-0.956546128821146,-0.981750067432511,0.0700742705113727,0.050171671244291,0.0327088527776369,0.0179907117746094,0.00652773702119933
0.0158181818181818,-0.995065020670184,0.968762317083159,-0.810100621243706,-0.860078367398174,-0.904713062460027,-0.943344825057931,-0.974928379449578,0.0841714641100419,0.0605326645384018,0.0396561403568581,0.0219133328302836,0.00792732289253219
0.0207575757575758,-0.991506879375395,0.959164525403922,-0.775153117374656,-0.832711662779443,-0.884498105832335,-0.929772568268323,-0.967382514927239,0.0967908801364079,0.0698646726505611,0.0459580689800222,0.0255008326535804,0.00921227215750947
0.0256969696969697,-0.98699381599325,0.949637226474824,-0.741041521153513,-0.805612451246305,-0.864080010202113,-0.915637549649667,-0.959050488397834,0.108447361145481,0.0785293606310239,0.0518441160246629,0.0288740933359197,0.0104230544965931
0.0306363636363636,-0.98153017706334,0.940178154170349,-0.707314164515983,-0.7784740033771,-0.843273996059175,-0.90085030377064,-0.949904226868209,0.119409980966039,0.0867156299653362,0.0574339168433297,0.032095804895392,0.0115803940792706
0.0355757575757576,-0.975121224626301,0.930785062718648,-0.673718570397995,-0.751127524294042,-0.82198101087169,-0.885365228548004,-0.939930562423512,0.129839895588961,0.0945365192985418,0.0627989021097165,0.0352031928660642,0.0126965015820706
0.0405151515151515,-0.967773131155937,0.921455725459878,-0.640103899304074,-0.723474499077585,-0.80014561867868,-0.869159081512456,-0.929124296063695,0.139842410730301,0.102065819104389,0.0679855906938347,0.0382203719824758,0.0137792672302645
0.0454545454545455,-0.959492973614497,0.912187933616765,-0.606377150369462,-0.695456389704334,-0.777737213948325,-0.852221454034613,-0.917485127911187,0.149490645435582,0.109354714883945,0.0730261750711448,0.0411639499275487,0.0148341388141592
0.0503939393939394,-0.950288726636841,0.9029794950761,-0.572480913451421,-0.66703927875997,-0.754740538267651,-0.834549992634962,-0.905016108346871,0.158837693124373,0.116440340212189,0.077943958499528,0.0440458986328404,0.0158650713694411
0.0553333333333333,-0.94016925485005,0.893828233179894,-0.538381015762017,-0.638205362112037,-0.731150445526594,-0.816147774861734,-0.891722776931885,0.167923449182139,0.12335057797918,0.0827564049056013,0.0468751601218152,0.0168750515796134
0.0602727272727273,-0.929144304335896,0.884731985524919,-0.504059181619035,-0.608947904612143,-0.706968807966694,-0.797021764391555,-0.877612645820628,0.176778709769964,0.130106941990259,0.0874769676230916,0.0496586061564108,0.0178664075252018
0.0652121212121212,-0.917224493244365,0.875688602769378,-0.469508430690444,-0.579268083579898,-0.682202585255086,-0.777181849027803,-0.862694869826049,0.185427765395666,0.136726399726619,0.0921162448670749,0.0524016423697482,0.0188410017208709
0.0701515151515152,-0.9044213015673,0.866695947445441,-0.434730064042227,-0.549172924483877,-0.65686256409576,-0.756640212881444,-0.846980024124526,0.193890113184014,0.143222575267604,0.0966827413258697,0.0551086049313738,0.0198003568161456
0.0750909090909091,-0.890747060082002,0.857751892776399,-0.399731616514918,-0.51867389985063,-0.630962503577407,-0.735410909655301,-0.830479947251703,0.202181627517526,0.149606571375242,0.10118338793536,0.057783030201528,0.0207457405112149
0.080030303030303,-0.876214938475433,0.848854321497179,-0.364525421344489,-0.487785947411402,-0.604518536065558,-0.713509561902428,-0.813207625378908,0.210315384113116,0.15588754799116,0.105623907131524,0.0604278434775935,0.0216782247425334
0.084969696969697,-0.860838932660467,0.840001124676961,-0.329127576093998,-0.456526762386517,-0.577548734570188,-0.690953141902428,-0.795177103599651,0.218302254657774,0.162073139550422,0.110009075969864,0.0630454944425211,0.0225987280620991
0.0899090909090909,-0.844633851296403,0.831190200542643,-0.2935571794049,-0.424916274297873,-0.550072791735836,-0.667759806954128,-0.776403415397453,0.226151345030776,0.168169762488053,0.114342919756243,0.0656380564793443,0.0235080467045626
0.0948484848484848,-0.827615301526713,0.822419453301885,-0.257835755182943,-0.392976251146675,-0.522111775560048,-0.643948771849543,-0.756902524641278,0.233870324143203,0.17418284602193,0.118628857197641,0.0682073008698655,0.0244068778375672
0.0997878787878788,-0.809799673947781,0.813686791964449,-0.221986809415924,-0.3607299934518,-0.493687939009181,-0.619540207294892,-0.736691276378227,0.241465674544441,0.180117008122644,0.122869810976823,0.0707547531499384,0.0252958372839005
0.104727272727273,-0.791204126823083,0.804990129160567,-0.186035482708918,-0.32820209292842,-0.464824568220774,-0.594555156771742,-0.715787353897393,0.24894288593823,0.185976191541887,0.127068293181249,0.0732817365400532,0.0261754732524153
0.109666666666667,-0.771846569558035,0.796327379955012,-0.150008273127491,-0.295418238474906,-0.435545858799277,-0.56901546671108,-0.694209240314918,0.256306606270296,0.191763770213883,0.131226472122187,0.0757894058505027,0.0270462771335305
0.114606060606061,-0.751745645451412,0.787696460655578,-0.113932811520297,-0.262405057325263,-0.405876812873609,-0.542943726409879,-0.671976183443746,0.263560760749436,0.197482633321972,0.135346225161718,0.0782787742558736,0.0279086920994754
0.119545454545455,-0.730920713739953,0.779095287614622,-0.0778376765972336,-0.229189982712668,-0.375843151705357,-0.516363215160718,-0.649108163059184,0.270708646247266,0.203135252273907,0.139429180866356,0.0807507346551529,0.0287631200377641
0.124484848484848,-0.709391830953444,0.770521776022314,-0.0417522405449715,-0.195801141780558,-0.345471240086229,-0.489297854774925,-0.625625859911671,0.277753006503762,0.208723734413521,0.143476752909159,0.0832060768666367,0.029609927201577
0.129424242424242,-0.687179731598236,0.761973838690218,-0.00570653841261606,-0.162267259145653,-0.314788019772409,-0.461772166172573,-0.601550626007551,0.28469609214333,0.214249866300078,0.147490167512065,0.0856455015796042,0.0304494488598478
0.134363636363636,-0.664305808187809,0.7534493848238,0.0302688437575258,-0.128617572699677,-0.283820949916975,-0.433811229060456,-0.57690445580001,0.291539708485981,0.219715148673897,0.151470485770145,0.0880696317518032,0.0312819931584113
0.13930303030303,-0.640792090639597,0.744946318782413,0.0661428658211655,-0.094881759087338,-0.252597952973633,-0.4054406439683,-0.55170995802081,0.298285253394101,0.225120824709023,0.155418621873342,0.0904790219735964,0.0321078443521933
0.144242424242424,-0.61666122505794,0.736462538825319,0.101884118290334,-0.0610898669186846,-0.221147364917451,-0.376686496094378,-0.525990327948807,0.304933746843263,0.230467902771887,0.159335358001557,0.0928741661964783,0.0329272655309587
0.149181818181818,-0.591936451923573,0.727995935842212,0.137460897117823,-0.02727225623258,-0.189497888902644,-0.347575320544739,-0.499769319960199,0.31148585348855,0.235757174619348,0.163221356490417,0.0952555041324048,0.0337405009334555
0.154121212121212,-0.566641583710684,0.719544392066729,0.172841270148329,0.00654045692885789,-0.15767855168191,-0.318134068649325,-0.473071220242631,0.317941899176654,0.240989229752651,0.167077169730435,0.0976234265619,0.034547777924097
0.159060606060606,-0.540800981953071,0.711105779771348,0.207993136478151,0.0403174517152078,-0.125718662265786,-0.28839007511272,-0.445920819583748,0.324301882100721,0.246164466476785,0.170903248159406,0.0999782797369503,0.0353493086906735
0.164,-0.514439533781506,0.702677959942051,0.242884279652396,0.0740277501132679,-0.093647772417811,-0.258371025813958,-0.418343386166955,0.330565479089578,0.251283100083668,0.174699946628306,0.102320369024826,0.0361452917096165
0.168939393939394,-0.487582627954896,0.694258780931077,0.277482415376966,0.107640261569748,-0.0614956386713898,-0.228104926113295,-0.390364638324417,0.336732047350635,0.256345168472941,0.178467529358509,0.104649961908037,0.0369359130161063
0.173878787878788,-0.460256130408319,0.685846077086029,0.311755234213685,0.141123824995997,-0.0292921856242921,-0.197620069557545,-0.3620107172111,0.342800621834925,0.261350535438532,0.182206173658433,0.106967290431347,0.0377213473091081
0.178818181818182,-0.432486359341496,0.677437667353554,0.345670439546349,0.174447248462265,0.00293252967838513,-0.166945006901893,-0.333308159374568,0.348769908254063,0.266298891777314,0.185915972527445,0.109272553167469,0.0385017589157569
0.183757575757576,-0.404300059871689,0.669031353855752,0.379195780941628,0.207579346809608,0.0351483524184593,-0.136108515386891,-0.304283869204057,0.354638271644146,0.271189754313785,0.189596936241559,0.111565916757538,0.039277302635012
0.18869696969697,-0.375724378275421,0.66062492043739,0.412299082871049,0.240488977341233,0.0673250638469349,-0.105139568225768,-0.274965091249516,0.360403720232961,0.276022462878534,0.193248992987342,0.113847517069736,0.040048124476892
0.193636363636364,-0.346786835843856,0.652216131181958,0.44494826859878,0.27314507369803,0.0994324143768643,-0.0740673042704497,-0.245379382407111,0.366063884216277,0.280796175225465,0.196871988585944,0.116117460008874,0.0408143623106844
0.198575757575758,-0.31751530237699,0.643802728894496,0.477111378863735,0.305516677972227,0.131440155986114,-0.0429209978352752,-0.215554583972514,0.371615988877031,0.285509859820817,0.200465685327216,0.118375822000739,0.0415761464331401
0.203515151515152,-0.287937969342192,0.635382433549067,0.508756584781124,0.337572971065666,0.163318073969883,-0.0117300286661067,-0.185518793567257,0.37705682127665,0.290162286383646,0.204029759913457,0.120622650167198,0.0423336000656914
0.208454545454545,-0.258083322722958,0.626952940698652,0.539852194141871,0.369283301252954,0.195036018066208,0.0194761479503785,-0.155300336946731,0.382382689495727,0.294752014000101,0.207563800492589,0.122857962201028,0.0430868397880846
0.213393939393939,-0.227980115584001,0.618511919845164,0.570366649977008,0.400617210862021,0.226563932963058,0.0506680309365331,-0.12492773970118,0.387589373081754,0.299277376570026,0.2110673027408,0.125081745942975,0.0438359759144224
0.218333333333333,-0.197657340379126,0.610057012767167,0.600268519848221,0.431544460933049,0.257871888182473,0.0818161030271192,-0.0944296988633618,0.392672062946702,0.303736465270893,0.214539664934029,0.127293958657335,0.0445811128164078
0.223272727272727,-0.167144201028543,0.601585831802797,0.629526473781848,0.462035053658281,0.288930107324755,0.112890860216442,-0.0638350544384755,0.397625288406499,0.308127107637202,0.217980181925511,0.129494525996249,0.0453223491975241
0.228212121212121,-0.136470084792518,0.593095958085274,0.658109248017553,0.492059252336224,0.319708996643644,0.143862841035878,-0.0331727608736463,0.402442828308601,0.312446842748447,0.221388037921962,0.131683340636583,0.0460597783209372
0.233151515151515,-0.105664533968451,0.584584939728255,0.685985590696369,0.521587598489786,0.350179172911025,0.174702655645282,-0.00247185848561264,0.407117602163391,0.31669289188935,0.224762297923,0.133860260566655,0.0467934881930277
0.238090909090909,-0.0747572174386327,0.576050289958193,0.713124184112976,0.550590925692566,0.380311490516561,0.205381014718998,0.0282385551335319,0.411641535741677,0.320862123884011,0.228101897655905,0.136025106992837,0.0475235617036414
0.243030303030303,-0.0437779020960922,0.567489485190693,0.739493535958202,0.579040369512681,0.410077067733041,0.235868758104545,0.058929353711697,0.416005393505088,0.324951014099772,0.231405631799535,0.138177661827991,0.048250076723323
0.247969696969697,-0.012756424176045,0.55889996304775,0.765061828675603,0.606907372807357,0.439447312061509,0.266136883229683,0.0895714108715631,0.420198567141508,0.328955595851303,0.234672140245269,0.140317664714565,0.0489731061569939
0.252909090909091,0.0182773394794366,0.550279120312588,0.78979671096257,0.634163685367341,0.468393944550426,0.296156573231098,0.120135628662348,0.42420880478334,0.332871402588966,0.237899892087314,0.142444809524559,0.0496927179526698
0.257848484848485,0.0492935001958665,0.541624310818659,0.813665007350557,0.660781356593876,0.496889022959176,0.32589922477554,0.150592966025578,0.428021858146399,0.336693398796598,0.241087166966623,0.144558740266174,0.0504089750629117
0.262787878787879,0.0802621862521808,0.532932843269205,0.836632308479886,0.686732719456517,0.524904963606506,0.355336475541599,0.180914467171343,0.431621012944148,0.340415896907177,0.244232033308515,0.146659046312184,0.0511219353556885
0.267727272727273,0.111153571650249,0.524201978983589,0.858662381876197,0.711990363373528,0.55241456170723,0.384440231327482,0.21107128984114,0.434986447899357,0.344032456702859,0.247332322889094,0.148745256847486,0.0518316514701942
0.272666666666667,0.141937904840344,0.515428929566424,0.879716302081597,0.736527092794549,0.579391009952823,0.413182692746858,0.241034733433024,0.438094332249243,0.347535762496782,0.250385601033386,0.150816834411926,0.0525381706118601
0.277606060606061,0.172585537374918,0.506610854495327,0.899751121135847,0.760315867016509,0.605807915029876,0.441536381471039,0.270776266964553,0.44091550528144,0.35091747173963,0.253389131580103,0.152873167388612,0.0532415342792653
0.282545454545455,0.203066952463071,0.497744858622888,0.918717741598308,0.78332971491639,0.631639311689547,0.469474165971191,0.300267556848772,0.44341344802062,0.354168026303412,0.256339835532573,0.154913561256161,0.0539417779138379
0.287484848484848,0.233352793398233,0.488827989588234,0.936557300163077,0.8055416154865,0.656859673873863,0.496969286708651,0.329480494458317,0.44554096379995,0.357276414158153,0.259234242036284,0.156937228384161,0.0546389304610589
0.292424242424242,0.263413891831657,0.479857235133321,0.953194481585945,0.826924330706145,0.681443922260708,0.523995380714507,0.358387223452589,0.447234258538675,0.360229863782781,0.262068429958162,0.158943276102522,0.0553330138292394
0.297363636363636,0.293221295864508,0.470829520318808,0.968523556272017,0.847450170307069,0.705367427393229,0.550526505490816,0.38696016684284,0.448400994340698,0.36301344523069,0.264837957858876,0.160930692714644,0.0560240422287115
0.30230303030303,0.322746297931494,0.46174170463411,0.982372935422977,0.867090656406607,0.728606007288919,0.576537162154716,0.415172053769933,0.448890939679368,0.365609538100275,0.267537779500603,0.162898331047934,0.0567120213702944
0.307242424242424,0.351960462449171,0.452590578995914,0.994372371630104,0.885816035945524,0.751135918044887,0.602002317732299,0.44299594596948,0.448389550774649,0.367997103528608,0.270162141150447,0.164844889038429,0.0573969474969562
0.312181818181818,0.38083565320231,0.44337286262913,0.999998999999978,0.903594552476718,0.772933835416767,0.626897426490491,0.470405263898957,0.443372097847949,0.370150656205596,0.27270445572168,0.166768886722868,0.0580788062164248
0.317121212121212,0.409344060441929,0.434085199823918,0.999998999999978,0.920391318743976,0.793976824567891,0.651198450170649,0.497373812501334,0.434084415862425,0.372038754819945,0.275157147084306,0.168668638852835,0.0587575710947363
0.322060606060606,0.437458227668922,0.424724156562049,0.999998999999978,0.93616648619576,0.814242294031371,0.674881876955143,0.523875806579612,0.424723352141642,0.373621671772641,0.277511455427571,0.170542222139995,0.0594332019608912
0.327,0.465151078077458,0.415286217005517,0.999998999999978,0.950872077048383,0.833707928184209,0.697924738954662,0.549885895756477,0.415285390736715,0.37484755149459,0.279757190974412,0.172387435872563,0.0601056428602684
0.331939393939394,0.492395940632704,0.405767779839845,0.999998999999978,0.964445993339258,0.852351589831055,0.72030462794514,0.575379188992996,0.405766930209079,0.375645478708106,0.2818824179755,0.174201754288442,0.0607748195783975
0.336878787878788,0.519166575757748,0.396165154464155,0.999998999999978,0.976799104874574,0.870151180187606,0.741999709002561,0.600331278639865,0.396164279818546,0.375911203458837,0.283873042622313,0.175982268617589,0.0614406366359448
0.341818181818182,0.54543720060498,0.386474557019556,0.999998999999978,0.987780740471451,0.887084436454144,0.762988731572113,0.624718263994115,0.38647365554932,0.375470647485746,0.285712265303682,0.177725616068891,0.0621029736287904
0.346757575757576,0.571182513887605,0.37669210624692,0.999998999999978,0.997032294556799,0.903128635008515,0.783251037351117,0.648516774333297,0.376691175964931,0.373932019740435,0.287379835729606,0.179427892167561,0.0627616807516858
0.35169696969697,0.596377720247355,0.366813819164587,0.999998999999978,0.999998999999978,0.918260146443666,0.802766564141035,0.671703991397908,0.366812857882532,0.366812857882532,0.288851011446981,0.181084541647643,0.0634165732972224
0.356636363636364,0.620998554134945,0.356835606555954,0.999998999999978,0.999998999999978,0.932453747375026,0.821515844498952,0.69425767129105,0.356834611856376,0.356834611856376,0.290095050587405,0.182690221419074,0.0640674248594872
0.361575757575758,0.645021303180265,0.346753268256293,0.999998999999978,0.999998999999978,0.945681510257077,0.839479997539106,0.71615616576175,0.346752237459642,0.346752237459642,0.291072932891014,0.184238626726604,0.0647139588879157
0.366515151515152,0.668422831029814,0.336562488227497,0.999998999999978,0.999998999999978,0.957910907797698,0.85664071151188,0.737378442834776,0.336561418353072,0.336561418353072,0.291733710399275,0.185722268130192,0.0653558381229062
0.371454545454545,0.691180599629355,0.326258829408725,0.999998999999978,0.999998999999978,0.9691013130289,0.872980213672591,0.757904106744688,0.326257717128115,0.326257717128115,0.292008188620393,0.187132181767096,0.0659926512883731
0.376393939393939,0.713272690930365,0.315837728330196,0.999998999999978,0.999998999999978,0.9791967648381,0.888481222187885,0.777713417124501,0.315836569911398,0.315836569911398,0.291796680553505,0.188457547510655,0.0666238961993357
0.381333333333333,0.734677827999341,0.305294489476538,0.999998999999978,0.999998999999978,0.988108104697676,0.903126871951291,0.796787307388835,0.305293280716453,0.305293280716453,0.290940664283153,0.18968517740564,0.0672489581376992
0.386272727272727,0.755375395509658,0.294624279385264,0.999998999999978,0.999998999999978,0.995651210162972,0.916900601327899,0.815107402236087,0.294623015527506,0.294623015527506,0.289131054410048,0.190798817061435,0.0678670819153969
0.391212121212121,0.775345459596225,0.283822120464986,0.999998999999978,0.999998999999978,0.999998999999978,0.929785978330736,0.83265603417162,0.283820796099033,0.283820796099033,0.283820796099033,0.191778169751686,0.0684773354176927
0.396151515151515,0.794568787053828,0.272882884516998,0.999998999999978,0.999998999999978,0.999998999999978,0.941766429050839,0.84941625892033,0.272881493453345,0.272881493453345,0.272881493453345,0.192597495360209,0.0690785615013931
0.401090909090909,0.813026863860664,0.261801285942778,0.999998999999978,0.999998999999978,0.999998999999978,0.952824800590468,0.865371869545964,0.261799821056899,0.261799821056899,0.261799821056899,0.193223529790556,0.069669313754462
0.406030303030303,0.830701913009232,0.250571874618801,0.999998999999978,0.999998999999978,0.999998999999978,0.962942626756892,0.880507409015695,0.250570327654091,0.250570327654091,0.250570327654091,0.19361225932651,0.0702477695463263
0.410969696969697,0.847576911627398,0.239189028418815,0.999998999999978,0.999998999999978,0.999998999999978,0.9720988181592,0.894808180824054,0.239187389734848,0.239187389734848,0.239187389734848,0.193703626824723,0.0708116105798459
0.415909090909091,0.863635607373157,0.227646945362398,0.999998999999978,0.999998999999978,0.999998999999978,0.980267119621023,0.908260257088939,0.227645203609232,0.227645203609232,0.227645203609232,0.193412128797155,0.0713578560555518
0.420848484848485,0.87886253408729,0.215939635367158,0.999998999999978,0.999998999999978,0.999998999999978,0.987410519241459,0.92085048319743,0.215937777057995,0.215937777057995,0.215937777057995,0.192608028187446,0.0718826252683855
0.425787878787879,0.893243026688855,0.20406091158041,0.999998999999978,0.999998999999978,0.999998999999978,0.993466177061512,0.932566477503814,0.204058920522017,0.204058920522017,0.204058920522017,0.191071718605633,0.0723807925910331
0.430727272727273,0.906763235299149,0.192004381264471,0.999998999999978,0.999998999999978,0.999998999999978,0.99828336054664,0.943396623557023,0.192002237784506,0.192002237784506,0.192002237784506,0.188326439831492,0.0728454738383168
0.435666666666667,0.919410138580553,0.179763436207904,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.953330050428175,0.179761116085592,0.179761116085592,0.179761116085592,0.179761116085592,0.0732672400228267
0.440606060606061,0.931171556277406,0.167331242633122,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.962356592980033,0.167328715585249,0.167328715585249,0.167328715585249,0.167328715585249,0.073632873935499
0.445545454545455,0.942036160946833,0.154700730568615,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.970466716172842,0.154697958048832,0.154697958048832,0.154697958048832,0.154697958048832,0.0739233258302044
0.450484848484848,0.951993488868222,0.141864582651818,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.977651370168456,0.141861514552233,0.141861514552233,0.141861514552233,0.141861514552233,0.0741101894315139
0.455424242424242,0.961033950120858,0.128815222326157,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.983901700423308,0.128811791851425,0.128811791851425,0.128811791851425,0.128811791851425,0.0741492551509215
0.460363636363636,0.969148837819987,0.115544801393163,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.989208418752036,0.115540916740597,0.115540916740597,0.115540916740597,0.115540916740597,0.0739677594650639
0.46530303030303,0.976330336502439,0.102045186877616,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.993560251694168,0.102040716995232,0.102040716995232,0.102040716995232,0.102040716995232,0.0734362466946651
0.470242424242424,0.982571529653708,0.088307947160604,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.996939205572503,0.0883026956851653,0.0883026956851653,0.0883026956851653,0.0883026956851653,0.0722947210739117
0.475181818181818,0.987866406369266,0.0743243373319353,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.99929811457688,0.0743179905923586,0.0743179905923586,0.0743179905923586,0.0743179905923586,0.0698748930551132
0.480121212121212,0.992209867143673,0.0600852837096907,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.0600772941314897,0.0600772941314897,0.0600772941314897,0.0600772941314897,0.0600772941314897
0.485060606060606,0.99559772878192,0.045581367470672,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.0455706442339795,0.0455706442339795,0.0455706442339795,0.0455706442339795,0.0455706442339795
0.49,0.998026728428272,0.0308028073311639,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.999998999999978,0.0307866430712507,0.0307866430712507,0.0307866430712507,0.0307866430712507,0.0307866430712507


==> data/G_N_data.csv <==
N,G_rho1,G_rho2,G_rho3,D
20,4.41835124058366,4.44590307327099,4.47059488237317,4.47061184284437
20.1546136418892,4.45146759763559,4.48009905413807,4.50515477641423,4.50517272176914
20.3104225526914,4.48478816482839,4.51456280639642,4.53998178530338,4.54000077986177
20.4674359726504,4.51829897648614,4.54929647195475,4.57507796988997,4.57509808259949
20.6256632134437,4.55201172666306,4.58430220361835,4.61044540662941,4.61046671142705
20.7851136587343,4.58590977278624,4.61958215977085,4.6460861876757,4.64610876388018
20.9457967647272,4.61999801105801,4.65513850948137,4.68200242097319,4.68202635371003
21.1077220607305,4.65428352967024,4.69097343072332,4.71819623034567,4.71822161100845
21.2708991497202,4.68874539022219,4.72708910753892,4.754669755583,4.75469668233438
21.4353377089101,4.72338965836074,4.76348773576168,4.79142515252604,4.79145373084109
21.6010474903251,4.75822530915468,4.80017152085408,4.82846459314784,4.82849493640455
21.7680383213801,4.79322587125884,4.83714267434545,4.86579026563137,4.86582249575261
21.9363201054628,4.82839937230613,4.87440342112744,4.90340437444462,4.90343862259535
22.1059028225204,4.86375696245081,4.91195599663725,4.94130914041056,4.94134554775634
22.2767965296524,4.89926537431861,4.94980264244343,4.97950680077223,4.97954551930492
22.4490113617061,4.93493500307326,4.98794561541543,5.01799960925399,5.01804080268957
22.6225575318784,4.97078021823127,5.02638718412772,5.05678983611572,5.05683368087219
22.797445332321,5.00675899434538,5.06512962320686,5.09587976820027,5.09592645446358
22.9736851347511,5.04288493962859,5.10417522493555,5.13527170897543,5.13532144185979
23.1512873910661,5.07917673779107,5.14352629460006,5.17496797856631,5.17502097937968
23.3302626339639,5.11558112292817,5.18318514319455,5.2149709137784,5.21502742140343
23.5106214775674,5.15211605075068,5.22315410215927,5.25528286811304,5.2553431405122
23.6923746180537,5.18880598112295,5.26343551732251,5.29590621176968,5.29597052762881
23.8755328342887,5.22558311981212,5.30403173943427,5.33684333163563,5.33691199215954
24.0601069884665,5.26247129465186,5.34494514297847,5.37809663126504,5.37816996213705
24.246108026753,5.29950269959071,5.38617811825346,5.41966853084014,5.41974688436431
24.4335469799358,5.33659163790668,5.42773305914076,5.46156146711542,5.46164522455978
24.6224349640778,5.37376684613672,5.46961238675269,5.50377789334681,5.50386746750358
24.8127831811766,5.4110739093226,5.51181854005709,5.54632027919713,5.5464161171849
25.0046029198291,5.44840181071347,5.5543539588954,5.58919111061808,5.58929369695045
25.1979055559005,5.48578861474206,5.59722111494856,5.6323928897118,5.63250274965415
25.3927025531995,5.52329527811571,5.64042249946506,5.67592813456038,5.67604583780791
25.5890054641575,5.56077830927893,5.68396060084293,5.71979937902343,5.71992554373359
25.7868259305143,5.59828831406313,5.72783794486145,5.7640091725079,5.76414446971618
25.9861756840083,5.63581794165815,5.77205706975987,5.80856007969354,5.8087052381581
26.1870665470722,5.67344780986075,5.81662054115175,5.85345468022065,5.85361049173474
26.3895104335341,5.71098168966317,5.861530915764,5.89869556832652,5.89886289355114
26.5935193493242,5.74849137863917,5.90679079627652,5.94428535243989,5.9444651273
26.7991053931868,5.78609498803345,5.95240280936475,5.99022665471123,5.99041989742076
27.0062807573975,5.82353244491916,5.99836956338452,6.0365221104787,6.03672992926006
27.2150577284867,5.8609004544994,6.04469372222231,6.08317436767669,6.08339796923329
27.425448687968,5.89819193710221,6.09137795932247,6.13018608615636,6.13042678498752
27.6374661130726,5.93556352548318,6.13842498466983,6.17755993692944,6.17781916556563
27.8511225774893,5.97265429759119,6.18583747659371,6.22529860130986,6.22557792157169
28.0664307521097,6.00960291746769,6.2336181838806,6.27340476997036,6.27370588533766
28.2834034057805,6.04640678169052,6.28176986157701,6.32188114186985,6.32220591109136
28.50205340606,6.08329156896117,6.33029530814033,6.37073042306726,6.37108087512572
28.7223937199816,6.11973296382035,6.37919726722527,6.41995532538562,6.42033367596942
28.9444374148227,6.15597126033572,6.42847857970582,6.4695585649517,6.4699672345587
29.1681976588797,6.19231423868574,6.4781421137112,6.51954286054958,6.51998449441066
29.3936877222489,6.22807538543784,6.52819065772869,6.56991093179086,6.57038842179776
29.6209209776135,6.26353640247369,6.57862711774041,6.62066549711903,6.62118200592381
29.8499109010366,6.29870430021085,6.62945439207443,6.67180927156746,6.67236825910118
30.0806710727605,6.33403194070916,6.6806754437494,6.72334496430393,6.72395021692946
30.3132151780121,6.3685373769543,6.73229311063725,6.77527527589586,6.77593093847553
30.5475570078143,6.4026219213558,6.78431038901813,6.82760289534895,6.82831350645491
30.7837104598041,6.4363197349799,6.83673025672875,6.8803304968043,6.88110102741462
31.0216895390568,6.47030718683847,6.88955577469718,6.93346073594622,6.93429663191744
31.2615083589163,6.50313201946637,6.94278980616201,6.98699624603272,6.98790347472749
31.5031811418325,6.53541636989561,6.9964354407189,7.04093963363657,7.04192473499739
31.7467222202042,6.56720849646164,7.05049572579903,7.09529347393739,7.09636361645677
31.9921460372298,6.59951862726841,7.10497382170579,7.15006030565906,7.1512233476023
32.2394671477632,6.63023358182142,7.15987258535668,7.20524262553931,7.2065071818891
32.4887002191773,6.66024058145784,7.21519519099761,7.26084288248385,7.26221839792374
32.7398600322341,6.68967074429651,7.27094474697931,7.31686347119927,7.31836029965864
32.9929614819604,6.71839508390678,7.32712434517744,7.37330672545656,7.37493621658802
33.2480195785323,6.74819322630231,7.38373728046884,7.43017491097917,7.4319495039454
33.5050494481643,6.77560698843266,7.44078631701414,7.48747021787958,7.48940354290249
33.7640663340073,6.80209825531152,7.49827472612383,7.54519475297313,7.5473017407698
34.0250855970518,6.82792603311575,7.55620565560672,7.60335053170623,7.60564753119866
34.2881227170394,6.85558344314796,7.61458248406256,7.66193947007629,7.66444437438488
34.5531932933807,6.87993828089443,7.6734077932684,7.72096337645598,7.72369575727393
34.8203130460803,6.90317735202761,7.73268491378996,7.78042394391115,7.78340519376776
35.0894978166692,6.92574752066204,7.79241697941074,7.84032274275282,7.84357622493315
35.3607635691442,6.95152473506785,7.85260747025339,7.90066121402956,7.90421241921179
35.6341263909146,6.97252256433273,7.91325858991203,7.96144066397368,7.96531737263181
35.9096024937566,6.99265664938188,7.97437376246662,8.02266226048819,8.02689470902111
36.1872082147743,7.01140303455065,8.03595590921152,8.08432703138594,8.08894808022227
36.4669600173688,7.02961250249904,8.09800804222014,8.1464358656738,8.15148116630907
36.7488744922145,7.05361413841427,8.16053372797433,8.20898951837226,8.21449767580479
37.0329683582431,7.070490935911,8.22353436137502,8.27198861939399,8.27800134590213
37.3192584636349,7.08630855219096,8.28701332683594,8.33543368840458,8.34199594268482
37.6077617868183,7.10071518332469,8.35097321947764,8.39932515526541,8.406485261351
37.8984954374764,7.1146557018837,8.41541665719699,8.46366338813298,8.47147312643828
38.191476657562,7.1393159421844,8.48034733458841,8.52844872989404,8.53696339205054
38.4867228223196,7.15246182814974,8.54576495187041,8.59368154324604,8.60295994208654
38.7842514413166,7.16512619840895,8.61167284848783,8.65936226710311,8.6694666904702
39.0840801594811,7.17557495952174,8.67807273923619,8.72549148231461,8.73648758138274
39.3862267581485,7.18684608477452,8.74496659964446,8.79206998887961,8.80402658949662
39.6907091561161,7.21571846713035,8.81235803051191,8.85909889356643,8.8720877202112
39.9975454107057,7.22741620368065,8.88024374626312,8.92657970603581,8.94067500989033
40.3067537188347,7.23822948605713,8.94862659952901,8.99451444486734,9.00979252610169
40.6183524180947,7.24708521042598,9.01750688876932,9.06290574653476,9.07944436785803
40.9323599878398,7.25715507465517,9.08688492015177,9.13175697704525,9.14963466586029
41.2487950502818,7.26704938266021,9.15676003543885,9.20107234022862,9.22036758274252
41.5676763715952,7.3090077855141,9.22713608108725,9.27085697827874,9.29164731331878
41.8890228630294,7.32099477161498,9.29800204839887,9.34111705536804,9.3634780848319
42.2128535820311,7.33003654944485,9.36935963588304,9.41185982512629,9.43586415720419
42.5391877333738,7.34212071647886,9.44120623877959,9.48309366655842,9.50880982329005
42.8680446702971,7.35620428404897,9.51353757507224,9.5548280891918,9.5823194091306
43.1994438956544,7.41410645599061,9.58635721152241,9.62707370177727,9.65639727421017
43.5334050630692,7.43208176226542,9.65964198403026,9.69984213684117,9.73104781171492
43.8699479781012,7.44843141876822,9.73339195938156,9.77314594363485,9.80627544879329
44.2090925994204,7.45911614864291,9.80759748744678,9.84699843501127,9.88208464681863
44.5508590399912,7.47588095997308,9.88224908264191,9.92141350575604,9.95847990165374
44.8952675682645,7.49313495958049,9.95733344508486,9.99640542413624,10.0354657439175
45.2423386093805,7.57524500376735,10.0328559495995,10.0719886101418,10.1130467392536
45.5920927463796,7.59541019104489,10.1087617173071,10.148177398368,10.1912274886012
45.9445507214231,7.62150321396223,10.1850498966506,10.2249858261742,10.2700126284679
46.2997334370232,7.62348395664357,10.2616947522614,10.3024274191445,10.3494068312047
46.6576619572831,7.64245331114211,10.3386759555743,10.3805150134095,10.429414805283
47.0183575091457,7.66994930613841,10.4159638585857,10.4592606066697,10.5100412955739
47.3818414836527,7.75443588246744,10.4935685471157,10.5386752535593,10.5912910836296
47.748135437213,7.78433864417432,10.5713738482157,10.6187689795388,10.6731689879671
48.1172610928813,7.80222012992692,10.6493767218231,10.6995507748818,10.7556798643535
48.4892403416466,7.78272568410411,10.727528992452,10.7810285856676,10.8388286060946
48.8640952437298,7.81187399982918,10.8057947416244,10.8632093586201,10.9226201443247
49.2418480298925,7.82410945369397,10.8841126639861,10.946099103016,11.007059448299
49.6225211027554,7.90996150911285,10.9625321625993,11.0297029902461,11.0921515256887
50.0061370381265,7.91714692467758,11.0407954567676,11.1140254118284,11.1779014228773
50.3927185863403,7.9211581584885,11.1189296611594,11.1990701463807,11.2643142252608
50.7822886736069,7.8927543327229,11.1968554815754,11.284840430709,11.3513950575484
51.1748704033718,7.89099666501843,11.2745164750016,11.3713390810574,11.439149084067
51.5704870576855,7.92488410896216,11.3518322484508,11.4585685912894,11.5275815090671
51.969162098585,7.91999103507972,11.4287103749289,11.5465312289218,11.6166975770316
52.3709191694847,7.93014607944163,11.5053507780231,11.635229150761,11.7065025729872
52.7757820965787,7.96792993163305,11.5811540191301,11.7246643679751,11.7970018228169
53.1837748902539,7.94903170611905,11.6562576201013,11.8148389636349,11.8882006935769
53.5949217465138,7.84170655178718,11.7305372581171,11.905755045417,11.9801045938141
54.0092470484136,7.88241752897997,11.8039846607469,11.9974148260467,12.0727189738873
54.4267753675062,7.85793345145424,11.8764361695419,12.0898206293043,12.1660493262902
54.847531465299,7.82900302786127,11.9478000062404,12.1829749373768,12.2601011859773
55.2715402947232,7.8600272545077,12.0187984608113,12.2768804826468,12.354880130692
55.6988270016129,7.8240358494266,12.0877738862224,12.3715399367145,12.4503917812975
56.1294169261968,7.78140869785977,12.1553371594318,12.4669563826604,12.5466418021102
56.5633356046007,7.84143203737927,12.2214078786462,12.5631330170125,12.6436359012354
57.0006087703621,7.70992382461126,12.2856464046148,12.6600731887659,12.741379830906
57.4412623559566,7.65946245013716,12.3482158852896,12.7577804673711,12.8398793878235
57.885322494335,7.7367783192749,12.4089299059817,12.8562585458982,12.939140413502
58.3328155204741,7.63893324240307,12.4699745305181,12.9555115035222,13.0391687946144
58.7837679729378,7.60166389754097,12.5267481431588,13.0555428549244,13.1399704633416
59.2382065954511,7.68653137694814,12.581361476018,13.1563569046374,13.2415513977243
59.6961583384866,7.62667712293961,12.6334839520129,13.2579577936809,13.3439176220175
60.157650360862,7.52300575072355,12.6826431439559,13.3603497071624,13.447075207048
60.6227100313516,7.59834559136689,12.7297627549808,13.4635369993104,13.551030270574
61.0913649303086,7.57834682222211,12.7740072920355,13.5675238437494,13.6557889776483
61.5636428513016,7.5472414684067,12.8154547314526,13.6723144632044,13.7613575409835
62.0395718027619,7.60680754795462,12.8632266842184,13.7779139595698,13.8677422213211
62.5191800096456,7.58152807662475,12.9003207008346,13.8843245215753,13.974949327802
63.0024959151066,7.58498327262129,12.9347212506485,13.9915507897021,14.0829852183415
63.4895481821839,7.66213122625935,12.9670163063359,14.0995963526142,14.1918563000055
63.9803656955013,7.60683257057843,12.9944222247039,14.2084641102007,14.3015690293911
64.4749775629806,7.63242556439743,13.0209845335995,14.3181572050095,14.4121299130093
64.9734131175675,7.54620314488466,13.0452325036922,14.4286776586411,14.5235455076709
65.4757019189716,7.7468906059889,13.0685458238716,14.5400270768474,14.6358224208751
65.9818737554188,7.74293139494837,13.0890840590996,14.6522058702663,14.7489673112019
66.4919586454188,7.62744303371155,13.142985970533,14.7652182871777,14.8629868887064
67.0059868395446,7.86246301886335,13.1674548639304,14.879054396624,14.9778879153171
67.5239888222268,7.75306283559093,13.1898487231879,14.9937143945715,15.0936772052369
68.0459953135614,7.84516160344109,13.2124002462331,15.1091931798611,15.210361625347
68.5720372711317,7.84664813919397,13.2260931633022,15.2254820939995,15.3279480956144
69.1021458918444,7.90118268425713,13.2526102318859,15.3425728193957,15.446443589502
69.6363526137793,8.02858808438844,13.2766914510394,15.4604496867511,15.5658551343824
70.1746891180542,8.05366679826108,13.302057328079,15.5790947591549,15.6861898119548
70.7171873307036,8.23124458167504,13.4206205871272,15.6985063913359,15.8074547586644
71.2638794245717,8.26571873496002,13.4554454319385,15.8186155892944,15.9296571661262
71.8147978212211,8.30310823190039,13.4913929341613,15.9394038606194,16.0528042815513
72.3699751928549,8.48789590836476,13.5282426217318,16.0608255749422,16.1769034081765
72.929444464255,8.55253450776271,13.5810881547829,16.1828263138914,16.301961905698
73.4932388147338,8.59781844650574,13.5763595242583,16.3053285879428,16.4279871907069
74.0613916801028,8.80767911177406,13.6096199017405,16.4282614502444,16.5549867371302
74.633936754655,8.68689622074436,13.6406662046078,16.5515199096364,16.6829680766729
75.2109079931634,8.93307755537287,13.7025763612611,16.6749886300652,16.8119387992658
75.7923396128943,9.16240097429977,13.7340106127157,16.7985190656556,16.9419065535144
76.3782660956371,9.03941327108253,13.8447426218196,16.9221010953912,17.0728790471537
76.9687221897486,9.10132577695466,13.8624593290683,17.0452689330056,17.2048640475044
77.5637429122145,9.5425533795687,13.9384325004933,17.1679392191752,17.3378693819341
78.1633635507253,9.41840209564863,13.9520958754211,17.2898475429592,17.4719029383211
78.7676196657698,9.6717066721873,13.9627920286278,17.4107269858952,17.6069726655226
79.3765470927433,9.74003256354068,13.8314389941479,17.5302295994525,17.7430865738456
79.9901819440733,10.0144740589934,13.9293388491846,17.648140921177,17.8802527355225
80.6085606113611,10.0807729293236,13.9236024714523,17.7640440156027,18.0184792851895
81.2317197675396,10.1524157783993,13.9137331990632,17.8776100171983,18.1577744203689
81.8596963690488,10.2245281840959,13.8977373226965,17.9884874597102,18.2981464019557
82.4925276580271,10.2965604997195,13.8752521799419,18.0963260241902,18.4396035547071
83.1302511645198,10.5743389086808,13.966550448194,18.2024192705411,18.5821542677365
83.7729047087054,10.64646384897,13.9287027844468,18.3035088599017,18.7258069950106
84.420526403138,10.7159992584548,13.8844331605581,18.4006128699602,18.8705702558512
85.0731546550078,10.7849327836219,13.8261335802545,18.4934088026104,19.0164526354404
85.7308281684186,11.0699475076313,13.965689641402,18.5817453633022,19.1634627853294
86.3935859466835,11.1306634745768,13.7677855153778,18.6644620001547,19.3116094239518
87.0614672946378,11.4114577131544,13.7326014916621,18.7423869234555,19.4609013371408
87.73451182097,11.2623102009311,13.6503896215055,18.8147869423951,19.6113473786499
88.4127594405707,11.5279587975993,13.8172166585231,18.8818736337506,19.7629564706783
89.0962503768998,11.7945066479312,13.7985949781035,18.9427120191823,19.9157376043998
89.7850251643721,11.8395334154769,13.7601990906776,18.9975716960827,20.0696998404961
90.4791246507611,11.6599369029467,13.599474078089,19.064920600893,20.2248523096942
91.1785899996212,11.6891312142891,13.5647411127249,19.1121227206929,20.3812042133079
91.8834626927295,12.1370292070935,13.8297306565694,19.1561157197872,20.5387648237833
92.5937845325453,12.1088797603746,13.8160331079741,19.1949523218678,20.6975434852489
93.3095976446895,11.9057816642719,13.6802841762221,19.2305736811751,20.8575496140696
94.0309444804427,12.1349062319582,13.7633224283594,19.2640089522721,21.0187926994054
94.7578678192629,12.0359340408935,13.738008069856,19.2865524854449,21.1812823037739
95.4904107713226,12.1614614452023,14.0035645935787,19.3215440489738,21.3450280636174
96.2286167800652,11.9235247607872,13.8435613277247,19.3533808949105,21.5100396898746
96.9725296247816,11.9781126988198,14.0233900812979,19.3872509871379,21.6763269685563
97.7221934232065,11.9088184915858,14.0661863520304,19.423804428731,21.8438997613258
98.4776526341348,11.7801761803273,14.1168911701046,19.463536710999,22.0127680060839
99.2389520600581,11.8242299834598,14.4028333173824,19.653148999299,22.182941717558
100.006136849822,11.670788177824,14.4744244299626,19.7094184797788,22.3544309878964
100.779252501303,11.4926954685344,14.5523998501001,19.7659452360736,22.5272459872664
101.558344864108,11.2898728302485,14.6361496906,19.8212695898224,22.7013969644577
102.343460142292,11.4208776907445,14.962646621848,19.8741043718111,22.8768942474901
103.134644897099,11.3053674259264,15.0770171906025,19.9788755669633,23.053748244226
103.931946049724,11.2266846006622,15.1782969154829,20.0330641361535,23.2319694429879
104.735410884093,10.7771692590759,15.2812618610169,19.9369530661233,23.4115684131799
105.545087049671,11.0878187194678,15.6494717175032,19.9645356308505,23.5925558059149
106.361022564284,10.7692138022674,15.4902460548314,19.9834855778405,23.7749423546463
107.18326581697,10.40702255837,15.6030149037735,19.9981746737987,23.9587388758042
108.011865570847,10.4293724473943,16.004375288694,20.1701718117283,24.1439562694373
108.846870966005,10.3766213922996,16.3979877367538,20.1920637714191,24.3306055198588
109.68833152242,10.3878443188649,16.5202352891834,20.2034242940283,24.5186976962986
110.536297142892,10.0032884528382,16.3556064641201,20.1622157915673,24.7082439535589
111.390818116003,10.0571708394821,16.4770308497284,20.1318703915469,24.8992555326763
112.251945119099,9.77494120217351,16.8855928257953,20.0968811345624,25.0917437615881
113.1197292213,9.96235125328776,17.3095469928223,20.309542579841,25.2857200558047
113.994221886522,9.60609206484298,17.4320316500241,20.2569121875422,25.4811959190856
114.875474976532,9.42423286950998,17.2577759825058,20.1624310582079,25.6781829441228
115.763540754025,9.50324077146341,17.6786061447877,20.1116123444713,25.8766928132272
116.658471885724,9.36801708020376,17.7915316422262,19.8771980740374,26.0767372990223
117.560321445498,9.35518834002433,17.9067340093031,19.8282909935501,26.2783282651418
118.469142917516,9.44687207549133,18.3228773275968,20.0958458094135,26.4814776669335
119.384990199415,9.61119658741086,18.1258291303801,19.9552889574028,26.6861975521681
120.307917605497,9.54629240543287,18.5127793332914,19.9956325186556,26.892500061754
121.237979869951,9.51615247448425,18.5960828999351,19.9783828587321,27.1003974304566
122.175232150101,9.76795260562881,18.6624313637025,19.9722447590537,27.3099019876251
123.11973002967,9.77791267811927,18.7046181778899,19.9783571963928,27.5210261579223
124.071529522086,10.0647644348031,19.0217332791363,20.253250396153,27.7337824620625
125.030687073794,10.0993367936063,19.0059597128046,20.2985566983329,27.9481835175537
125.997259567614,10.4015753488906,18.9573958738056,20.3591347630989,28.1642420394456
126.971304326104,10.4692528143971,18.9213626077085,20.4347754989266,28.381970841084
127.952879114969,10.5221840109592,18.7011380094276,20.5246798381095,28.6013828348707
128.942042146477,10.8730684286872,18.9057659617226,20.9164549679381,28.822491033029
129.938852082923,10.9330094496558,18.5187671017628,20.7190096402107,29.0453085483758
130.943368040095,10.992833879115,18.5786203553629,21.2008483356729,29.2698485950988
131.955649590791,11.3631018374603,18.4481603263851,21.33988548989,29.4961244895406
132.975756768345,11.7120506734717,17.913492600179,21.4832281082928,29.7241496509879
134.003750070192,11.4815007656072,18.1955549167625,21.9756313057121,29.9539376024678
135.03969046145,12.1403185950493,17.9123201306648,21.781149390161,30.1855019715498
136.083639378542,11.8879129154553,17.6994838774925,21.9418828956271,30.4188564911536
137.135658732835,12.2197652878596,17.4420717102129,22.1051435881057,30.6540150003638
138.195810914313,12.5400357316097,17.316161853659,22.645056311797,30.8909914452504
139.264158795278,12.2565160220993,17.339513681719,23.1802761352969,31.1297998796964
140.340765734077,12.8136389688824,17.3942250290928,23.3554121121186,31.3704544662305
141.42569557886,12.7707317302326,17.1563932296864,23.5312355436377,31.6129694768677
142.519012671368,12.4130390519367,16.6355765313753,23.3268863822668,31.8573592939553
143.620781850747,12.8091661406021,16.759083355616,23.5005180932702,32.1036384110259
144.731068457393,12.4433773167153,16.5295754590003,24.0556803762431,32.3518214336571
145.849938336829,12.5157705118055,16.3388047907678,24.6211529174551,32.6019230803374
146.977457843608,12.4783869598492,16.3744259134847,24.7877065470817,32.8539581833396
148.113693845249,11.9837807637757,15.9945451110456,24.9510665087809,33.1079416895997
149.258713726203,12.2763094623315,15.9505460611774,24.7166539457214,33.363888661604
150.412585391848,11.7724492121657,16.2658464213028,24.8712115989944,33.6218142782818
151.575377272519,12.0141002893385,16.2069287181779,25.4030652200843,33.8817338359063
152.74715832756,11.3610994327792,16.1283349373229,25.4729970345616,34.1436627490008
153.927998049423,11.505989755472,16.5194545515965,25.5487113667635,34.4076165512538
155.11796646778,11.2355873235053,16.5592016234553,25.9499339319532,34.6736108964397
156.317134153682,11.1583071291878,16.6089304082442,25.57750588078,34.9416615593471
157.525572223741,10.9579182762353,16.7167862473239,25.9480031033863,35.2117844367147
158.743352344351,10.6694600451721,17.1609091036121,25.690266402891,35.4839955481736
159.970546735934,10.6821423712419,17.2698407749,25.6071079021957,35.7583110371978
161.207228177227,10.3942587505332,17.3883816537327,25.3634482683958,36.0347471720613
162.453470009594,10.4775718750163,17.8831035945902,25.1156714186444,36.3133203468028
163.709346141381,10.2472972856233,18.00268851797,24.8562812312447,36.5940470821982
164.974931052292,10.0828201607028,18.1215679365601,24.6003007748156,36.8769440267404
166.250299797813,10.2709588438781,18.6384742277741,24.6920748833992,37.1620279576264
167.535528013659,10.4587413178697,18.7506536964508,24.4619779526536,37.4493157817523
168.83069192026,10.4674759275757,19.2531020015338,24.2532584507379,37.7388245367161
170.135868327283,10.7591028270627,19.3472272437111,24.0208556885116,38.0305713918281
171.451134638187,10.7986934167703,19.4302622547735,24.0810054361016,38.3245736491291
172.776568854809,11.1603822758316,19.8520520567313,23.5982961138812,38.6208487444163
174.112249581997,11.2150354498235,19.844757409264,23.8644267947359,38.9194142482776
175.458256032267,11.6190911825765,19.840561036173,23.2990857960668,39.2202878671337
176.814668030501,11.6842460257369,20.0533415918612,23.3019891205239,39.5234874442878
178.181566018683,12.0958987315071,19.5821086102044,22.8137638276905,39.829030960984
179.559031060666,12.1650531462936,19.8038004041717,22.9979357084721,40.1369365374738
180.947144846986,12.5540140088214,19.2245781523752,22.6674911531795,40.4472224340906
182.345989699698,12.2319422884958,19.475026802503,22.8995735970757,40.7599070523325
183.755648577267,12.9341611378157,18.9962737456837,22.5779040351287,41.0750089359539
185.176205079479,12.5720277066341,18.4564218053469,23.050127777253,41.3925467720649
186.607743452407,12.8398113509691,19.008579430825,23.4974888566267,41.7125393922398
188.050348593403,12.75608983953,18.342434890536,23.1666835020461,42.0350057736339
189.504106056131,12.8881948447237,18.0844692166074,23.7653477056811,42.3599650401088
190.969102055646,12.944605704973,18.0938901272689,24.3743715883009,42.6874364633663
192.445423473503,12.5080475057786,17.5912887790028,24.5345640669946,43.0174394640921
193.93315786291,12.6011843090171,17.7357910528281,24.227160347671,43.3499936131067
195.432393453924,12.0472784443381,17.1705444538514,25.3720702049966,43.6851186325266
196.943219158676,12.3713293074981,17.5043881692475,25.5507281485328,44.0228343969335
198.465724576651,11.6392718093444,16.8746655669851,25.2279812365726,44.3631609345533
200,11.9481928286837,17.4882225314011,25.3961516073297,44.7061184284437


==> data/G_N_loss_data.csv <==
N,G_rho1,G_rho2,G_rho3,Delta_rho1,Delta_rho2,Delta_rho3
20,13.390760777685,24.6715056816648,35.9061156722972,12.492910490133,23.2141531533671,34.2321528502412
20.2327595953241,13.3880408844287,24.6702246257435,35.8986120681655,12.492910490133,23.2141531533671,34.2321528502412
20.4682280421091,13.4104382071862,24.735986269784,35.9729784407932,12.492910490133,23.2141531533671,34.2321528502412
20.7064368659132,13.4292730777327,24.8013476627013,36.0509057959057,12.492910490133,23.2141531533671,34.2321528502412
20.947417959189,13.4220039075122,24.7999706553679,36.0511267715095,12.492910490133,23.2141531533671,34.2321528502412
21.1912035855523,13.4552407188141,24.924408421425,36.2089116996365,12.492910490133,23.2141531533671,34.2321528502412
21.4378263841026,13.4629392302293,24.9863903115336,36.298007896332,12.492910490133,23.2141531533671,34.2321528502412
21.6873193737922,13.4488236297164,24.9828792469446,36.3049252506928,12.492910490133,23.2141531533671,34.2321528502412
21.9397159578477,13.4499057083987,25.0411228829575,36.3984206372853,12.492910490133,23.2141531533671,34.2321528502412
22.1950499282414,13.393858149837,25.0242431746689,36.4218688601826,12.492910490133,23.2141531533671,34.2321528502412
22.4533554702163,13.3869006570454,25.0713367101895,36.5104819588507,12.492910490133,23.2141531533671,34.2321528502412
22.7146671668621,13.3762241532217,25.1176595044056,36.6082489482125,12.492910490133,23.2141531533671,34.2321528502412
22.9790200037462,13.3616509181462,25.1593079946462,36.7075764912366,12.492910490133,23.2141531533671,34.2321528502412
23.2464493735971,13.333260818968,25.1436812644849,36.7184939599737,12.492910490133,23.2141531533671,34.2321528502412
23.5169910810431,13.3212771779944,25.2243439204209,36.902407297707,12.492910490133,23.2141531533671,34.2321528502412
23.7906813474064,13.2879601181391,25.2022733274011,36.9138158245991,12.492910490133,23.2141531533671,34.2321528502412
24.0675568155518,13.2604776555091,25.2228597950428,37.0142555085678,12.492910490133,23.2141531533671,34.2321528502412
24.3476545547932,13.1874064626656,25.1562618262253,37.026344781974,12.492910490133,23.2141531533671,34.2321528502412
24.6310120658565,13.1566445116406,25.1609013159111,37.1172033603854,12.492910490133,23.2141531533671,34.2321528502412
24.9176672859002,13.1239970551055,25.1590097681359,37.2106990229544,12.492910490133,23.2141531533671,34.2321528502412
25.2076585935946,13.0855604396381,25.1175112710532,37.2136182729488,12.492910490133,23.2141531533671,34.2321528502412
25.5010248142603,13.0694764126213,25.1367708136653,37.3826772408316,12.492910490133,23.2141531533671,34.2321528502412
25.7978052250662,13.0390855977908,25.0507287317906,37.3703022917487,12.492910490133,23.2141531533671,34.2321528502412
26.0980395602881,13.0224351670057,25.0106772617406,37.362578729105,12.492910490133,23.2141531533671,34.2321528502412
26.4017680166284,13.0114182164475,25.0146881054153,37.5083221435776,12.492910490133,23.2141531533671,34.2321528502412
26.709031258598,13.0153913445068,25.0234965052879,37.5103962007911,12.492910490133,23.2141531533671,34.2321528502412
27.0198704239605,12.9765042356777,24.9274842106247,37.4665399576601,12.492910490133,23.2141531533671,34.2321528502412
27.3343271292401,12.9610355409147,24.9075133027958,37.5111871076694,12.492910490133,23.2141531533671,34.2321528502412
27.6524434752931,12.9444206814725,24.8859987236216,37.5485927483552,12.492910490133,23.2141531533671,34.2321528502412
27.9742620529448,12.9267000685047,24.8630078338625,37.574930254476,12.492910490133,23.2141531533671,34.2321528502412
28.2998259486915,12.8936085015356,24.771648197697,37.4880248818518,12.492910490133,23.2141531533671,34.2321528502412
28.6291787504696,12.8859025992928,24.7893652556289,37.4857106633014,12.492910490133,23.2141531533671,34.2321528502412
28.9623645534907,12.8665700205512,24.7700203723937,37.5398592894726,12.492910490133,23.2141531533671,34.2321528502412
29.2994279661457,12.8354819254867,24.6776438201587,37.3873496877213,12.492910490133,23.2141531533671,34.2321528502412
29.6404141159772,12.8162533943085,24.6530941632922,37.4174261935977,12.492910490133,23.2141531533671,34.2321528502412
29.9853686557209,12.8023626783532,24.6545087200691,37.4260319823301,12.492910490133,23.2141531533671,34.2321528502412
30.3343377694185,12.7622424465567,24.5566138880498,37.3058301997882,12.492910490133,23.2141531533671,34.2321528502412
30.6873681786003,12.7308489638553,24.4942362536189,37.284297698185,12.492910490133,23.2141531533671,34.2321528502412
31.0445071485409,12.7017466645784,24.4217019079325,37.2562723143948,12.492910490133,23.2141531533671,34.2321528502412
31.4058024945876,12.6749448647206,24.337685012721,37.1926973465343,12.492910490133,23.2141531533671,34.2321528502412
31.7713025885611,12.6511972744787,24.2519230891602,37.1529573395103,12.492910490133,23.2141531533671,34.2321528502412
32.1410563652328,12.6267420260197,24.1381958682822,37.0477433266626,12.492910490133,23.2141531533671,34.2321528502412
32.5151133288759,12.6062545984742,24.0290813645317,36.88447984531,12.492910490133,23.2141531533671,34.2321528502412
32.8935235598933,12.6468141652222,23.9970783778873,36.8960030070846,12.492910490133,23.2141531533671,34.2321528502412
33.2763377215226,12.6943420897599,23.948443128762,36.7338241684041,12.492910490133,23.2141531533671,34.2321528502412
33.6636070666191,12.7516715976484,23.9366180545634,36.6621182547831,12.492910490133,23.2141531533671,34.2321528502412
34.055383444518,12.8156986692716,23.9498233970634,36.6281584897397,12.492910490133,23.2141531533671,34.2321528502412
34.4517193079757,12.8819133334413,23.9585367823942,36.4827134522335,12.492910490133,23.2141531533671,34.2321528502412
34.852667720193,12.9513267953154,23.9825534836537,36.3448513175322,12.492910490133,23.2141531533671,34.2321528502412
35.258282361919,13.023623324711,24.0299827589041,36.2638953755018,12.492910490133,23.2141531533671,34.2321528502412
35.6686175386382,13.0462435007714,24.0630896177239,36.1922818344866,12.492910490133,23.2141531533671,34.2321528502412
36.0837281878414,13.0590514201131,24.0866736435077,36.0936414676565,12.492910490133,23.2141531533671,34.2321528502412
36.5036698863809,12.9989513135511,24.053834315121,36.0536248409042,12.492910490133,23.2141531533671,34.2321528502412
36.9284988579109,12.9974908918582,24.05950159819,35.9743486941399,12.492910490133,23.2141531533671,34.2321528502412
37.3582719804157,12.992311738721,24.0657465595541,35.9313778846449,12.492910490133,23.2141531533671,34.2321528502412
37.7930467938242,12.9833262445542,24.069336086601,35.8977893050806,12.492910490133,23.2141531533671,34.2321528502412
38.232881507714,13.0328669696061,24.1091223877733,35.8608667127877,12.492910490133,23.2141531533671,34.2321528502412
38.6778350091046,13.167108979295,24.2372508611107,35.8856522521026,12.492910490133,23.2141531533671,34.2321528502412
39.1279668703413,13.2299226816989,24.3175833703835,35.8753524057562,12.492910490133,23.2141531533671,34.2321528502412
39.5833373570712,13.2927576252134,24.4117164888148,35.9247988057647,12.492910490133,23.2141531533671,34.2321528502412
40.0440074363117,13.3537074624153,24.509350878433,35.9576804336985,12.492910490133,23.2141531533671,34.2321528502412
40.5100387846133,13.3952440422464,24.6095719119879,36.0072008160408,12.492910490133,23.2141531533671,34.2321528502412
40.9814937963169,13.4258635795394,24.7122188868695,36.0791664068167,12.492910490133,23.2141531533671,34.2321528502412
41.4584355919074,13.4451240742211,24.8144805154172,36.1660807329044,12.492910490133,23.2141531533671,34.2321528502412
41.9409280264647,13.4525718339876,24.9137689945235,36.2638189162889,12.492910490133,23.2141531533671,34.2321528502412
42.4290356982126,13.4480937002867,25.0082519882099,36.3772159347933,12.492910490133,23.2141531533671,34.2321528502412
42.9228239571681,13.4318471796684,25.095189095266,36.5037645805581,12.492910490133,23.2141531533671,34.2321528502412
43.4223589138901,13.3764302788291,25.0651410211108,36.4883104834275,12.492910490133,23.2141531533671,34.2321528502412
43.9277074483309,13.3427519688572,25.132944574403,36.6235297527697,12.492910490133,23.2141531533671,34.2321528502412
44.4389372187905,13.2996155418017,25.1856224359002,36.7647427310037,12.492910490133,23.2141531533671,34.2321528502412
44.9561166709745,13.2647201136296,25.303460924277,37.0484608420245,12.492910490133,23.2141531533671,34.2321528502412
45.4793150471586,13.2311388808166,25.3200727784161,37.1930026428751,12.492910490133,23.2141531533671,34.2321528502412
46.0086023954584,13.1989052413557,25.3219882936495,37.3350530222872,12.492910490133,23.2141531533671,34.2321528502412
46.5440495792082,13.156948761953,25.2485534995041,37.3236382209891,12.492910490133,23.2141531533671,34.2321528502412
47.0857282864484,13.1239152899638,25.2325270224059,37.4528055595723,12.492910490133,23.2141531533671,34.2321528502412
47.6337110395232,13.088167633329,25.2055814495509,37.5689974931956,12.492910490133,23.2141531533671,34.2321528502412
48.1880712047905,13.0144245818661,25.0484970447856,37.5103614292718,12.492910490133,23.2141531533671,34.2321528502412
48.7488830024444,12.9790094849337,25.0089980140567,37.5848759982779,12.492910490133,23.2141531533671,34.2321528502412
49.3162215164521,12.9414116114053,24.9632344591472,37.6424186472712,12.492910490133,23.2141531533671,34.2321528502412
49.8901627046063,12.9024297727992,24.9099659108421,37.6763734429288,12.492910490133,23.2141531533671,34.2321528502412
50.4707834086953,12.8629441890617,24.8480282123143,37.6865814637942,12.492910490133,23.2141531533671,34.2321528502412
51.0581613647903,12.7839708599599,24.7059603510728,37.5822421272937,12.492910490133,23.2141531533671,34.2321528502412
51.6523752136535,12.7348471642045,24.5917982793879,37.613442158238,12.492910490133,23.2141531533671,34.2321528502412
52.2535045112666,12.6828198187639,24.3910308328157,37.3842254976849,12.492910490133,23.2141531533671,34.2321528502412
52.8616297394821,12.6479041230214,24.2523199219612,37.2909021291694,12.492910490133,23.2141531533671,34.2321528502412
53.4768323167989,12.7104417137919,24.2015768598446,37.2454721526591,12.492910490133,23.2141531533671,34.2321528502412
54.0991946092627,12.7868093325531,24.151950042356,37.1620556423576,12.492910490133,23.2141531533671,34.2321528502412
54.7287999414934,12.9883702897339,24.2436732094702,37.0793223014327,12.492910490133,23.2141531533671,34.2321528502412
55.3657326078413,13.0836955847875,24.2446837277391,36.8307485005726,12.492910490133,23.2141531533671,34.2321528502412
56.0100778836726,13.1041839280324,24.2574256831998,36.7216133304016,12.492910490133,23.2141531533671,34.2321528502412
56.6619220367865,13.1095142334063,24.2663474168477,36.6226917385694,12.492910490133,23.2141531533671,34.2321528502412
57.321352338965,13.0028884581247,24.1770805108249,36.537463422811,12.492910490133,23.2141531533671,34.2321528502412
57.9884570776575,12.9859650753788,24.1499492729496,36.3624845747381,12.492910490133,23.2141531533671,34.2321528502412
58.6633255678009,13.05923280467,24.1947865197835,36.277615909731,12.492910490133,23.2141531533671,34.2321528502412
59.3460481637774,13.2579900143888,24.3736743806205,36.2120317094873,12.492910490133,23.2141531533671,34.2321528502412
60.0367162715118,13.3453257175329,24.489920633898,36.1960824904625,12.492910490133,23.2141531533671,34.2321528502412
60.7354223607092,13.4012923531426,24.6154766221202,36.2106991316005,12.492910490133,23.2141531533671,34.2321528502412
61.4422599772352,13.4362324264942,24.7463931123976,36.2576529514334,12.492910490133,23.2141531533671,34.2321528502412
62.1573237556403,13.4487085337488,24.876875748948,36.3382552256734,12.492910490133,23.2141531533671,34.2321528502412
62.88070943183,13.4381355679528,24.9995136327612,36.4409210360535,12.492910490133,23.2141531533671,34.2321528502412
63.6125138558824,13.4056033935979,25.1089492127965,36.5775853207152,12.492910490133,23.2141531533671,34.2321528502412
64.3528350050147,13.3533905977059,25.1968683802352,36.7339567188304,12.492910490133,23.2141531533671,34.2321528502412
65.1017719967012,13.2852091147062,25.255996090995,36.9041339809007,12.492910490133,23.2141531533671,34.2321528502412
65.859425101943,13.2434316426318,25.2941680002559,37.0820112405083,12.492910490133,23.2141531533671,34.2321528502412
66.6258957586935,13.1833365197914,25.2025461087584,37.0562383383537,12.492910490133,23.2141531533671,34.2321528502412
67.4012865854386,13.1409432491531,25.2035480157439,37.2267509205821,12.492910490133,23.2141531533671,34.2321528502412
68.1857013949362,13.0926219668254,25.1820658698218,37.3876242258829,12.492910490133,23.2141531533671,34.2321528502412
68.9792452081152,13.0387605207894,25.1405892931284,37.5266818447653,12.492910490133,23.2141531533671,34.2321528502412
69.7820242681355,12.9860857294068,25.1240089826616,37.7987543046446,12.492910490133,23.2141531533671,34.2321528502412
70.594146054613,12.9250959021022,25.036207805776,37.8570373445696,12.492910490133,23.2141531533671,34.2321528502412
71.4157192980093,12.8389704047755,24.8962285208178,37.8647219953521,12.492910490133,23.2141531533671,34.2321528502412
72.2468539941886,12.7436887257463,24.6625626850798,37.7993291712308,12.492910490133,23.2141531533671,34.2321528502412
73.0876614191451,12.6851618518725,24.4456591436574,37.6022178383901,12.492910490133,23.2141531533671,34.2321528502412
73.9382541439006,12.7608502054392,24.3250729093165,37.477761764285,12.492910490133,23.2141531533671,34.2321528502412
74.798746049576,13.0042135082751,24.3464956856095,37.1913894002611,12.492910490133,23.2141531533671,34.2321528502412
75.6692523426386,13.1261410148319,24.3650051001639,37.0588830490819,12.492910490133,23.2141531533671,34.2321528502412
76.5498895703262,13.0172796174908,24.2757590797339,36.9246572019393,12.492910490133,23.2141531533671,34.2321528502412
77.4407756362511,13.0026711698584,24.2348083675591,36.7404632454349,12.492910490133,23.2141531533671,34.2321528502412
78.3420298161852,13.1068310304148,24.2778329410423,36.5999117440452,12.492910490133,23.2141531533671,34.2321528502412
79.2537727740296,13.2196676885157,24.3667112161874,36.4846518001323,12.492910490133,23.2141531533671,34.2321528502412
80.1761265779693,13.3312531802046,24.497382873509,36.4535682324642,12.492910490133,23.2141531533671,34.2321528502412
81.1092147168166,13.3964827381116,24.6356788139421,36.3716857614742,12.492910490133,23.2141531533671,34.2321528502412
82.0531621165439,13.4282977565227,24.7900631382627,36.3968682908096,12.492910490133,23.2141531533671,34.2321528502412
83.0080951570095,13.4237067128455,24.9411501238035,36.4758046765288,12.492910490133,23.2141531533671,34.2321528502412
83.9741416888782,13.383884483166,25.0748828962679,36.6026865699801,12.492910490133,23.2141531533671,34.2321528502412
84.951431050738,13.31372209663,25.1755610095506,36.7589956078498,12.492910490133,23.2141531533671,34.2321528502412
85.9400940864168,13.2711329032665,25.2501569437655,36.9572540843392,12.492910490133,23.2141531533671,34.2321528502412
86.9402631625005,13.221583882471,25.2846782792191,37.1570813079882,12.492910490133,23.2141531533671,34.2321528502412
87.9520721860544,13.1620989323279,25.2800904693844,37.3587002496819,12.492910490133,23.2141531533671,34.2321528502412
88.9756566225517,13.0925946506763,25.2397787511659,37.5419318195704,12.492910490133,23.2141531533671,34.2321528502412
90.01115351401,12.9767385615529,25.0543451842823,37.6417037333701,12.492910490133,23.2141531533671,34.2321528502412
91.058701497339,12.871911252204,24.9115751697489,37.7138946704811,12.492910490133,23.2141531533671,34.2321528502412
92.1184408229021,12.7792600782758,24.7206969774355,37.7087007180936,12.492910490133,23.2141531533671,34.2321528502412
93.1905133732937,12.7020981550839,24.4723306164865,37.4831089835384,12.492910490133,23.2141531533671,34.2321528502412
94.2750626823345,12.8090567035399,24.4207320376485,37.5003779370582,12.492910490133,23.2141531533671,34.2321528502412
95.3722339542894,12.9342410048495,24.3476813054124,37.3508642794004,12.492910490133,23.2141531533671,34.2321528502412
96.4821740833074,13.1252554253397,24.4730506554536,37.2671794689085,12.492910490133,23.2141531533671,34.2321528502412
97.6050316730886,13.1068418142159,24.4210707869187,37.1179901513972,12.492910490133,23.2141531533671,34.2321528502412
98.7409570567801,13.2299968627343,24.4706967462217,36.929902211501,12.492910490133,23.2141531533671,34.2321528502412
99.8901023171028,13.3568396973738,24.5830351308519,36.7745390156014,12.492910490133,23.2141531533671,34.2321528502412
101.052621306714,13.4267052385469,24.7323756882885,36.6668555401432,12.492910490133,23.2141531533671,34.2321528502412
102.228669668803,13.3379122398568,24.6686558075558,36.4145239932038,12.492910490133,23.2141531533671,34.2321528502412
103.418404857935,13.3317914375138,24.8362004847126,36.455030661075,12.492910490133,23.2141531533671,34.2321528502412
104.621986161125,13.2787714191499,24.9803450306389,36.570117227428,12.492910490133,23.2141531533671,34.2321528502412
105.839574719169,13.1894806139563,25.0751948980611,36.7436599633215,12.492910490133,23.2141531533671,34.2321528502412
107.071333548214,13.1387127454654,25.1261844622247,36.9514630281827,12.492910490133,23.2141531533671,34.2321528502412
108.317427561589,13.1450698036694,25.1879692592401,37.1851258109223,12.492910490133,23.2141531533671,34.2321528502412
109.578023591879,13.0654806764702,25.1564798301405,37.3906258248965,12.492910490133,23.2141531533671,34.2321528502412
110.853290413262,12.975177647481,25.0793046746576,37.5582745986947,12.492910490133,23.2141531533671,34.2321528502412
112.143398764109,12.846138944678,24.8974107225224,37.6470772748993,12.492910490133,23.2141531533671,34.2321528502412
113.44852136984,12.7171472050368,24.5528147710034,37.5943894832989,12.492910490133,23.2141531533671,34.2321528502412
114.768832966048,12.8336508225609,24.4021824509554,37.474376429671,12.492910490133,23.2141531533671,34.2321528502412
116.104510321898,13.2069728680965,24.5816637880271,37.4752668462738,12.492910490133,23.2141531533671,34.2321528502412
117.45573226379,13.0164873799695,24.3847100414446,37.2199389116209,12.492910490133,23.2141531533671,34.2321528502412
118.822679699301,13.1674442491919,24.4105785340534,36.9492948585281,12.492910490133,23.2141531533671,34.2321528502412
120.205535641408,13.3253520354347,24.5295288053188,36.7662089762883,12.492910490133,23.2141531533671,34.2321528502412
121.604485232988,13.4094636089084,24.7008827051627,36.6480474944264,12.492910490133,23.2141531533671,34.2321528502412
123.01971577161,13.4262085954271,24.8939982474234,36.6262114998542,12.492910490133,23.2141531533671,34.2321528502412
124.451416734605,13.3737333090978,25.0707885895746,36.7094976090884,12.492910490133,23.2141531533671,34.2321528502412
125.899779804438,13.2654057935596,25.1903761628444,36.8804543205893,12.492910490133,23.2141531533671,34.2321528502412
127.364998894372,13.1951646349594,25.2508221241181,37.1084638599476,12.492910490133,23.2141531533671,34.2321528502412
128.847270174427,13.1118811749162,25.2343294222793,37.3515444005029,12.492910490133,23.2141531533671,34.2321528502412
130.346792097648,13.0704626042386,25.2587867074715,37.5941042075993,12.492910490133,23.2141531533671,34.2321528502412
131.863765426671,12.9050492096994,25.0644983072608,37.7488390898876,12.492910490133,23.2141531533671,34.2321528502412
133.398393260602,12.7716400742925,24.7650562354491,37.7782439448029,12.492910490133,23.2141531533671,34.2321528502412
134.950881062214,12.8934934246718,24.5761306285307,37.6902738492743,12.492910490133,23.2141531533671,34.2321528502412
136.521436685448,12.8680290978596,24.3792270190387,37.4818347494082,12.492910490133,23.2141531533671,34.2321528502412
138.110270403247,13.0767967563577,24.5042033475436,37.3813263218381,12.492910490133,23.2141531533671,34.2321528502412
139.717594935705,13.2341858756725,24.5360296137768,37.1318694843532,12.492910490133,23.2141531533671,34.2321528502412
141.34362547855,13.3876088925936,24.6774179130507,36.9111532410285,12.492910490133,23.2141531533671,34.2321528502412
142.988579731952,13.3354112275483,24.8462452671013,36.7823613776102,12.492910490133,23.2141531533671,34.2321528502412
144.652677929671,13.2684476414297,25.0122697023865,36.745960768435,12.492910490133,23.2141531533671,34.2321528502412
146.336142868544,13.1450831848838,25.1128609592396,36.8997009672098,12.492910490133,23.2141531533671,34.2321528502412
148.039199938313,13.3146637699555,25.5393858923534,37.5060143673205,12.492910490133,23.2141531533671,34.2321528502412
149.7620771518,13.1756972318655,25.4834325268936,37.7824148955631,12.492910490133,23.2141531533671,34.2321528502412
151.505005175438,13.0247585407413,25.3312614064967,37.9950563227859,12.492910490133,23.2141531533671,34.2321528502412
153.268217360149,12.8025669462361,24.8987333698077,38.0275358565946,12.492910490133,23.2141531533671,34.2321528502412
155.051949772589,12.9360320312481,24.665754483044,37.9113720613347,12.492910490133,23.2141531533671,34.2321528502412
156.856441226754,12.9027006950914,24.4328676265887,37.6314952386737,12.492910490133,23.2141531533671,34.2321528502412
158.68193331595,12.8536467783387,24.228604619026,37.2469552716863,12.492910490133,23.2141531533671,34.2321528502412
160.528670445143,13.0494768145182,24.2588498996824,36.865215193688,12.492910490133,23.2141531533671,34.2321528502412
162.39689986368,13.3455738309008,24.7843201445794,36.9437623488372,12.492910490133,23.2141531533671,34.2321528502412
164.286871698388,13.5736286870363,25.3354366185727,37.1141800005709,12.492910490133,23.2141531533671,34.2321528502412
166.198838987068,13.4073084195613,25.4832082847595,37.2707848142442,12.492910490133,23.2141531533671,34.2321528502412
168.133057712367,13.2772927516786,25.5258626984682,37.5291483465719,12.492910490133,23.2141531533671,34.2321528502412
170.089786836054,13.1271817109864,25.4341280924225,37.8000291846381,12.492910490133,23.2141531533671,34.2321528502412
172.06928833369,12.9648017520375,25.2924554793929,38.0437216257799,12.492910490133,23.2141531533671,34.2321528502412
174.071827229703,12.7512231062203,24.7025204234842,37.9319286685112,12.492910490133,23.2141531533671,34.2321528502412
176.097671632869,13.2360304802228,24.7876687581099,37.8129984029589,12.492910490133,23.2141531533671,34.2321528502412
178.147092772209,13.1950239163579,24.645141672571,37.5215628476279,12.492910490133,23.2141531533671,34.2321528502412
180.2203650333,13.3883493570849,24.7267020426038,37.2287744725231,12.492910490133,23.2141531533671,34.2321528502412
182.317765995016,13.4551044183626,24.9236846511285,37.0207701301932,12.492910490133,23.2141531533671,34.2321528502412
184.439576466686,13.2505331960332,24.7836196559143,36.6558587569912,12.492910490133,23.2141531533671,34.2321528502412
186.586080525694,13.1384983802511,24.9507484012904,36.7250996224669,12.492910490133,23.2141531533671,34.2321528502412
188.757565555508,13.0685439680181,25.0240195503482,36.9538911049019,12.492910490133,23.2141531533671,34.2321528502412
190.954322284161,13.0429880262954,25.1133490301965,37.2628077817196,12.492910490133,23.2141531533671,34.2321528502412
193.176644823174,12.8979024563748,25.1578192055396,37.9564588676064,12.492910490133,23.2141531533671,34.2321528502412
195.42483070693,13.0363206217211,24.8924072281981,37.991170586125,12.492910490133,23.2141531533671,34.2321528502412
197.699180932512,12.9717613130015,24.5787583941463,37.7803329944835,12.492910490133,23.2141531533671,34.2321528502412
200,13.2100525897691,24.5421076394413,37.4183778538554,12.492910490133,23.2141531533671,34.2321528502412


==> data/delta_approx_data.csv <==
f,mag_13,mag_23,mag_37
0.000400080016003201,0.065398611073373,0.0256985030212447,0.0665791308118384
0.0012002400480096,0.0665632499121512,0.0303103341506223,0.0641165045011322
0.002000400080016,0.0676420064318747,0.0348417437323052,0.0608262926397404
0.0028005601120224,0.0686318607310689,0.0392681987930881,0.0567350374133001
0.00360072014402881,0.0695298578036536,0.0435652723097298,0.0518793134640313
0.00440088017603521,0.0703331114887715,0.0477087617018334,0.046305453880831
0.00520104020804161,0.0710388083689593,0.0516748078312719,0.0400691586286206
0.00600120024004801,0.0716442116118886,0.0554400143809658,0.0332349873809379
0.00680136027205441,0.0721466647510809,0.0589815667142772,0.0258757414094321
0.00760152030406081,0.0725435954009199,0.0622773499598114,0.0180717397662731
0.00840168033606721,0.0728325189014321,0.0653060655653311,0.00990999637446177
0.00920184036807361,0.0730110418883075,0.0680473459713855,0.00148330663670557
0.01000200040008,0.0730768657837142,0.0704818667500205,0.0071107489302151
0.0108021604320864,0.0730277902035614,0.072591455683086,0.0157708717757349
0.0116023204640928,0.0728617162768416,0.0743591983671704,0.0243931740615557
0.0124024804960992,0.072576649872915,0.0757695396897759,0.0328723554974121
0.0132026405281056,0.0721707047325187,0.0768083807931118,0.0411029169360934
0.014002800560112,0.0716421054984865,0.0774631709850835,0.0489803965672072
0.0148029605921184,0.070989190642229,0.0777229940979597,0.0564026153495983
0.0156031206241248,0.0702104152820733,0.0775786489668884,0.0632709175572698
0.0164032806561312,0.0693043538897495,0.0770227234493174,0.0694913929382325
0.0172034406881376,0.068269702881341,0.0760496616873186,0.0749760647273445
0.018003600720144,0.0671052830891785,0.0746558241833014,0.0796440313797722
0.0188037607521504,0.0658100421112462,0.0728395403483478,0.0834225470735431
0.0196039207841568,0.0643830565347893,0.0706011532048066,0.0862480281085573
0.0204040808161632,0.0628235340309686,0.0679430559271555,0.088066972541176
0.0212042408481696,0.0611308153174907,0.0648697199758183,0.0888367812463999
0.022004400880176,0.0593043759862956,0.0613877145971118,0.0885264694639475
0.0228045609121824,0.057343828193547,0.0575057174575658,0.0871172589455455
0.0236047209441888,0.0552489222092337,0.0532345163192617,0.0846030415162416
0.0244048809761952,0.0530195478239427,0.0485870015369445,0.0809907074507803
0.0252050410082016,0.0506557356103992,0.0435781494158133,0.0763003316530189
0.026005201040208,0.0481576580376029,0.0382249962278876,0.0705652135092556
0.0268053610722144,0.045525630435493,0.032546603042992,0.0638317673675698
0.0276055211042208,0.0427601118082531,0.0265640112573391,0.0561592617922242
0.0284056811362272,0.0398617054945209,0.0203001889981765,0.0476194079471598
0.0292058411682336,0.0368311596729219,0.0137799684426824,0.0382957987296709
0.03000600120024,0.0336693677115058,0.00702997424605328,0.0282832027220999
0.0308061612322464,0.0303773683598677,7.85432221036581e-05,0.0176867165760761
0.0316063212642528,0.0269563457828347,0.00704436443034944,0.00662078405003959
0.0324064812962593,0.0234076294348235,0.0143072621919942,0.00479191024867627
0.0332066413282657,0.0197326937741455,0.0216772421416008,0.0164216641202729
0.0340068013602721,0.0159331578166619,0.0291200875280887,0.0281330846660229
0.0348069613922785,0.0120107845284101,0.0366003925240304,0.0397865081592903
0.0356071214242849,0.00796748005698867,0.0440816887790114,0.0512394981348234
0.0364072814562913,0.00380529280164498,0.0515265783654132,0.0623484070985205
0.0372074414882977,0.000473587677798569,0.0588968725718752,0.0729699863697983
0.0380076015203041,0.00486683191285408,0.0661537361227153,0.0829630278180456
0.0388077615523105,0.00937197193864419,0.0732578362213848,0.0921900191441241
0.0396079215843169,0.013986402865861,0.0801694958947473,0.100518796736945
0.0404080816163233,0.0187073846115713,0.0868488510628265,0.107824177100253
0.0412082416483297,0.0235320437878429,0.0932560107160039,0.113989549592899
0.0420084016803361,0.0284573757469785,0.0993512195732972,0.118908412312092
0.0428085617123425,0.0334802467820052,0.105095022592326,0.122485833734505
0.0436087217443489,0.0385973964808278,0.11044843067715,0.124639823280652
0.0444088817763553,0.0438054402323471,0.115373086904426,0.125302594294893
0.0452090418083617,0.0491008718826194,0.119831432615452,0.124421703256185
0.0460092018403681,0.054480066538986,0.123786872654139,0.121961053390629
0.0468093618723745,0.0599392835199129,0.127203939105878,0.117901744748533
0.0476095219043809,0.0654746694481362,0.130048452811465,0.112242764329331
0.0484096819363873,0.0710822614844922,0.132287682036208,0.105001501328391
0.0492098419683937,0.0767579906997344,0.133890497462349,0.0962140816720633
0.0500100020004001,0.0824976855813407,0.134827523059878,0.0859355130897604
0.0508101620324065,0.0882970756722878,0.135071281977721,0.0742396363483487
0.0516103220644129,0.094151795338546,0.134596336839651,0.0612188796779263
0.0524104820964193,0.100057387661869,0.1333794239175,0.0469838143479703
0.0532106421284257,0.106009308454345,0.131399580443645,0.0316625126421007
0.0540108021604321,0.112002930391016,0.128638264537278,0.0153997110356688
0.0548109621924385,0.118033547256713,0.125079467117328,0.00164421675372541
0.0556111222244449,0.124096378303117,0.120709815317288,0.0192944692807363
0.0564112822564513,0.130186572711882,0.115518666884635,0.0373632019193361
0.0572114422884577,0.136299214159619,0.109498195007856,0.0556510729871179
0.0580116023204641,0.142429325480291,0.102643463186075,0.0739489436862973
0.0588117623524705,0.1485718734205,0.0949524897322563,0.0920397103195278
0.0596119223844769,0.154721773483025,0.0864263014974053,0.109700259596761
0.0604120824164833,0.160873894853837,0.0770689765052364,0.126703525418165
0.0612122424484897,0.167023065407695,0.0668876751770334,0.142820629998694
0.0620124024804961,0.173164076787348,0.0558926599149824,0.15782308844375
0.0628125625125025,0.179291689551217,0.0440973028794467,0.171485056956664
0.0636127225445089,0.185400638384377,0.0315180816627895,0.183585602021414
0.0644128825765153,0.191485637367515,0.0181745629497132,0.193910968414004
0.0652130426085217,0.197541385298527,0.00408937386970085,0.202256824926225
0.0660132026405281,0.203562571061203,0.0107118387453214,0.208430462793131
0.0668133626725345,0.209543879035536,0.0262004613781633,0.212252926615101
0.0676135227045409,0.215479994543957,0.0423449788668377,0.213561054063867
0.0684136827365473,0.221365609327845,0.0591110514457329,0.212209403717381
0.0692138427685537,0.227195427048552,0.0764616035661077,0.208072050133888
0.0700140028005601,0.232964168807098,0.0943569242513632,0.201044225527672
0.0708141628325665,0.238666578676722,0.112754778758773,0.191043791283697
0.0716143228645729,0.244297429242335,0.131610531145227,0.178012520460402
0.0724144828965793,0.249851527140965,0.150877277454516,0.161917177599239
0.0732146429285857,0.255323718597176,0.170505989013337,0.142750380649074
0.0740148029605921,0.260708894947504,0.190445665452294,0.120531234682161
0.0748149629925985,0.26600199814784,0.210643496890087,0.0953057274959236
0.0756151230246049,0.271198026257742,0.23104503474225,0.0671468786701097
0.0764152830566113,0.276292038895626,0.25159437057058,0.0361546395726597
0.0772154430886177,0.281279162658797,0.272234322367367,0.00245553929989957
0.0780156031206241,0.28615459650226,0.292906627574464,0.0337979222252962
0.0788157631526305,0.290913617070287,0.313552142126949,0.0724281316718173
0.0796159231846369,0.295551583974755,0.334111044885435,0.113233466179631
0.0804160832166433,0.300063945014208,0.354523046569364,0.155989635023901
0.0812162432486497,0.304446241327769,0.374727602541926,0.200451250593887
0.0820164032806561,0.3086941124779,0.394664128544675,0.246353615881583
0.0828165633126625,0.312803301456205,0.414272218606988,0.293414714268925
0.0836167233446689,0.316769659606416,0.433491864293797,0.341337385028358
0.0844168833766753,0.320589151458805,0.452263674423346,0.389811666402441
0.0852170434086817,0.324257859470323,0.470529094417526,0.438517285058695
0.0860172034406881,0.327771988664846,0.488230624368582,0.48712627141852
0.0868173634726945,0.33112787116794,0.505312035046263,0.535305675584281
0.0876175235047009,0.334321970630717,0.521718580880931,0.582720361292929
0.0884176835367073,0.337350886537357,0.537397209115738,0.629035850014811
0.0892178435687137,0.340211358391034,0.55229676426805,0.673921191303969
0.0900180036007201,0.342900269773055,0.566368187028582,0.717051830210453
0.0908181636327265,0.345414652270124,0.579564706835574,0.758112445920916
0.091618323664733,0.347751689264757,0.591842027193708,0.79679973502998
0.0924184836967393,0.349908719584038,0.603158503116692,0.832825110902129
0.0932186437287457,0.351883241001935,0.613475309783148,0.865917294997816
0.0940188037607522,0.353672913590643,0.622756601752827,0.895824773443711
0.0948189637927585,0.35527556291645,0.630969662046317,0.922318095295031
0.095619123824765,0.356689183075831,0.638085040352455,0.945191988939811
0.0964192838567714,0.357911939567627,0.644076679844351,0.964267276617491
0.0972194438887778,0.358942171997223,0.648922031916766,0.979392565844494
0.0980196039207842,0.359778396608944,0.652602158352453,0.990445701870256
0.0988197639527906,0.360419308642931,0.655101820450324,0.997334965044632
0.099619923984797,0.36086378451296,0.656409554582667,1
0.100420084016803,0.361110883801874,0.656517733897876,0.998412467370665
0.10122024404881,0.361159851071426,0.65542261570952,0.99257640933367
0.102020404080816,0.361010117483525,0.653124374387749,0.982528323959473
0.102820564112823,0.360661302230094,0.649627119455195,0.968336947123465
0.103620724144829,0.360113213768883,0.644938898775322,0.95010274169262
0.104420884176835,0.359365850862809,0.639071686604551,0.92795709839484
0.105221044208842,0.358419403420595,0.632041356632859,0.902061253454476
0.106021204240848,0.357274253136651,0.623867639848167,0.872604933537409
0.106821364272855,0.355930973928365,0.614574067432464,0.839804739308973
0.107621524304861,0.354390332169167,0.604187898692135,0.80390228169361
0.108421684336867,0.352653286715958,0.592740034336834,0.765162088478808
0.109221844368874,0.35072098872968,0.580264915297931,0.723869300349389
0.11002200440088,0.348594781288019,0.566800407392255,0.680327177384423
0.110822164432887,0.346276198789489,0.552387672244995,0.634854440366764
0.111622324464893,0.343766966148319,0.537071024885554,0.587782470933716
0.112422484496899,0.341068997779781,0.520897778501302,0.53945239790288
0.113222644528906,0.338184396375892,0.503918076922423,0.490212097268823
0.114022804560912,0.335115451471536,0.486184715438906,0.440413134411513
0.114822964592919,0.331864637801377,0.467752950540392,0.390407678901583
0.115623124624925,0.328434613448098,0.448680299410325,0.340545419981243
0.116423284656931,0.32482821778275,0.429026329784608,0.2911705139812
0.117223444688938,0.321048469198241,0.408852441094709,0.242618592408743
0.118023604720944,0.317098562637157,0.388221637646353,0.19521386008818
0.118823764752951,0.312981866915438,0.367198294780079,0.149266311906983
0.119623924784957,0.308701921843551,0.345847918842852,0.105069093139593
0.120424084816963,0.30426243514711,0.324236902018733,0.062896032022941
0.12122424484897,0.299667279189088,0.302432272908479,0.02299936636787
0.122024404880976,0.294920487495965,0.280501443902718,0.0143923132720719
0.122824564912983,0.290026251090468,0.258511956337645,0.0490758839094675
0.123624724944989,0.284988914633652,0.23653122449266,0.0808752565615568
0.124424884976995,0.279812972379437,0.214626279451967,0.109642674020457
0.125225045009002,0.27450306394481,0.19286351389472,0.13525972732037
0.126025205041008,0.269063969899212,0.171308428885025,0.15763808233038
0.126825365073015,0.263500607176792,0.150025383688029,0.176719909454011
0.127625525105021,0.257818024315438,0.129077349676393,0.192478014062495
0.128425685137027,0.252021396526739,0.10852566938276,0.204915665410634
0.129225845169034,0.246116020601171,0.088429821695038,0.214066129785097
0.13002600520104,0.240107309653079,0.0688471942123729,0.219991910973098
0.130826165233047,0.23400078771017,0.0498328637648353,0.222783709103722
0.131626325265053,0.227802084152489,0.0314393860039595,0.222559107905356
0.132426485297059,0.221516928005976,0.0137165950327044,0.219461006793958
0.133226645329066,0.215151142095958,0.00328858603943868,0.213655813202194
0.134026805361072,0.208710637066073,0.0195323228296028,0.205331417003681
0.134826965393079,0.202201405268315,0.034974034838933,0.194694965977055
0.135627125425085,0.195629514530107,0.0495765472722128,0.181970471055462
0.136427285457091,0.189001101804377,0.0633062289093227,0.16739626067113
0.137227445489098,0.18232236670894,0.0761331152890119,0.151222319841582
0.138027605521104,0.175599564961467,0.0880310166540502,0.133707533038536
0.138827765553111,0.168839001716656,0.0989776101238076,0.115116869074923
0.139627925585117,0.16204702481223,0.10895451570118,0.0957185330992259
0.140428085617123,0.155230017930609,0.117947355568337,0.0757811154978643
0.14122824564913,0.148394393683245,0.125945796553621,0.0555707735883124
0.142028405681136,0.141546586624701,0.132943575289597,0.0353484670685578
0.142828565713143,0.134693046203682,0.138938506127647,0.015367287641897
0.143628725745149,0.127840229658447,0.143932471474507,0.0041301018350835
0.144428885777155,0.120994594863968,0.147931394704727,0.0229138776006963
0.145229045809162,0.114162593138487,0.150945195554821,0.040769304178412
0.146029205841168,0.107350662017108,0.152987728295101,0.0574987848597752
0.146829365873175,0.100565218000194,0.154076702635124,0.0729237058389331
0.147629525905181,0.0938126492844296,0.15423358795651,0.0868860417316678
0.148429685937187,0.087099308484495,0.153483500917091,0.0992497200037916
0.149229845969194,0.0804315053533124,0.151855077126242,0.109901718209014
0.1500300060012,0.0738154995089904,0.149380327185117,0.118752893845855
0.150830166033207,0.0672574931765461,0.146094477839886,0.12573853271128
0.151630326065213,0.0607636239526124,0.142035798786125,0.130818614075009
0.152430486097219,0.0543399576013055,0.137245415915726,0.13397779357569
0.153230646129226,0.0479924808895463,0.131767111748838,0.135225101272966
0.154030806161232,0.0417270944700738,0.125647113935454,0.134593365225823
0.154830966193239,0.0355496058204558,0.118933872722123,0.132138365502243
0.155631126225245,0.02946572224638,0.111677828346221,0.127937733174374
0.156431286257251,0.0234810439575513,0.103931169414848,0.122089604938996
0.157231446289258,0.0176010572244458,0.0957475832785405,0.114711056327726
0.158031606321264,0.0118311276242375,0.0871819995873208,0.105936325785168
0.158831766353271,0.00617649338410605,0.0782903281324991,0.0959148606013598
0.159631926385277,0.000642258830177679,0.0691291921650749,0.0848091991602102
0.160432086417283,0.0047666120497544,0.0597556584963287,0.0727927263937308
0.16123224644929,0.0100453019215889,0.0502269654639617,0.0600473178956911
0.162032406481296,0.0151891462902963,0.0406002502358539,0.0467609148743331
0.162832566513303,0.0201936395472999,0.0309322765076212,0.033125043682097
0.163632726545309,0.0250544408719875,0.0212791641296366,0.0193323284232856
0.164432886577315,0.0297673799794351,0.0116961216842656,0.00557400837557971
0.165233046609322,0.0343284627066619,0.00223718357658611,0.00796249462164233
0.166033206641328,0.0387338764297269,0.00704504735189841,0.02109593992909
0.166833366673335,0.0429799953041469,0.0160996501718884,0.0336535291596055
0.167633526705341,0.0470633853211997,0.0248776281706711,0.0454730354728997
0.168433686737347,0.0509808091728278,0.0333321416951276,0.0564047847889897
0.169233846769354,0.054729230917956,0.0414187305247082,0.0663134516898392
0.17003400680136,0.0583058204432273,0.0490955244777654,0.0750796618185334
0.170834166833367,0.0617079577112476,0.0563234413542374,0.0826013703333611
0.171634326865373,0.0649332367896542,0.0630663709300157,0.0887950097268012
0.172434486897379,0.0679794696544281,0.0692913442595617,0.0935963842185838
0.173234646929386,0.070844689761074,0.0749686871732569,0.0969613107206015
0.174034806961392,0.0735271553774935,0.080072157242574,0.0988659864210308
0.174834966993399,0.0760253526724626,0.084579063390653,0.0993070963698503
0.175635127025405,0.0783379985540094,0.0884703673743258,0.0983016383299856
0.176435287057411,0.080464043251943,0.091730766672998,0.0958864932336793
0.177235447089418,0.0824026726392352,0.0943487580554653,0.0921177233070164
0.178035607121424,0.0841533102869694,0.096316681565224,0.0870696284878966
0.178835767153431,0.0857156192479636,0.0976307444022457,0.0808335566343
0.179635927185437,0.0870895035642582,0.0982910245888448,0.0735164984681882
0.180436087217444,0.0882751094939924,0.0983014541374791,0.065239473725413
0.18123624724945,0.0892728264534025,0.0976697817602557,0.0561357401495554
0.182036407281456,0.0900832876699001,0.0964075150907795,0.0463488411589596
0.182836567313463,0.0907073705424703,0.0945298426496618,0.0360305258769344
0.183636727345469,0.0911461967059123,0.092055535676459,0.0253385607320574
0.184436887377475,0.0914011317955991,0.0890068303519865,0.0144344732471755
0.185237047409482,0.0914737849098657,0.0854092907523265,0.00348124607649861
0.186037207441488,0.0913660077672669,0.0812916531341889,0.00735899829696045
0.186837367473495,0.0910798935562846,0.0766856522715302,0.0179272934362368
0.187637527505501,0.0906177754753785,0.0716258305366332,0.0280700784993698
0.188437687537508,0.0899822249614531,0.0661493307076184,0.0376413593894423
0.189237847569514,0.0891760496052827,0.0602956733142245,0.046504769690347
0.19003800760152,0.0882022907525072,0.0541065198050364,0.0545354802585657
0.190838167633527,0.087064220789321,0.0476254224431179,0.0616219537565419
0.191638327665533,0.0857653401121354,0.0408975624206291,0.0676674992980948
0.19243848769754,0.0843093737808674,0.0339694772794429,0.0725916201740929
0.193238647729546,0.0827002678558049,0.0268887792393424,0.0763311266668367
0.194038807761552,0.0809421854182723,0.0197038657297277,0.0788409988713696
0.194838967793559,0.0790395022756988,0.0124636238246874,0.0800949904395999
0.195639127825565,0.0769968023519414,0.00521712996814961,0.0800859571082647
0.196439287857572,0.0748188727640677,0.00198665315405834,0.0788259117917464
0.197239447889578,0.0725106985871014,0.00909918108943883,0.0763457961283124
0.198039607921584,0.0700774573085848,0.0160726316395155,0.0726949784695099
0.198839767953591,0.0675245129750445,0.0228602066768884,0.0679404762456181
0.199639927985597,0.0648574100329325,0.0294164301186625,0.0621659192568111
0.200440088017604,0.0620818668666862,0.0356974400254036,0.055470262959961
0.20124024804961,0.0592037690371736,0.0416612734514459,0.0479662697853658
0.202040408081616,0.0562291622237914,0.0472681418598475,0.0397787808888265
0.202840568113623,0.0531642448740931,0.0524806957369303,0.0310427996223351
0.203640728145629,0.0500153605648954,0.0572642763921577,0.0219014159032478
0.204440888177636,0.0467889900793283,0.0615871535275,0.0125035993130926
0.205241048209642,0.0434917432044511,0.0654207467676729,0.00300189270865925
0.206041208241648,0.0401303502544796,0.0687398296913339,0.00644995812370749
0.206841368273655,0.0367116533249096,0.0715227148176858,0.0156994071970728
0.207641528305661,0.0332425972831724,0.073751418163759,0.0245975037403274
0.208441688337668,0.0297302205017352,0.0754118020149704,0.0330012495362389
0.209241848369674,0.0261816453398923,0.0764936947195089,0.0407758725818482
0.21004200840168,0.0226040683807402,0.0769909863193468,0.0477969958262676
0.210842168433687,0.0190047504301855,0.0769016990686381,0.0539526486983609
0.211642328465693,0.0153910062850831,0.0762280319147335,0.0591451093784109
0.2124424884977,0.0117701942779051,0.0749763782101348,0.0632925248771327
0.213242648529706,0.00814970560561381,0.0731573160447748,0.0663303027255423
0.214042808561712,0.00453695345070121,0.0707855707065913,0.0682122329716335
0.214842968593719,0.00093936190262014,0.0678799489798983,0.0689113298239561
0.215643128625725,0.00263564531189692,0.0644632451356506,0.0684203669187822
0.216443288657732,0.00618065628085199,0.0605621187070838,0.0667521085953041
0.217243448689738,0.00968828253239323,0.0562069439628689,0.0639392044730925
0.218043608721744,0.0131511708242336,0.0514316319110323,0.0600337740463725
0.218843768753751,0.0165620150877352,0.0462734248059761,0.0551066539372876
0.219643928785757,0.0199135685167443,0.0407726645263927,0.0492463388895941
0.220444088817764,0.0231986557913857,0.0349725350235705,0.0425576097452108
0.22124424884977,0.0264101854264642,0.0289187806588034,0.0351598776888343
0.222044408881776,0.0295411622342104,0.022659401065148,0.0271852614982087
0.222844568913783,0.0325846998906507,0.0162443244677104,0.0187764232513678
0.223644728945789,0.035534033594852,0.00972506085553645,0.0100842010544333
0.224444888977796,0.0383825328100452,0.00315433687948126,0.00126506052220617
0.225245049009802,0.0411237140754056,0.00341428549682717,0.00752157834968629
0.226045209041808,0.0437512538771716,0.00992680443564076,0.016116115708624
0.226845369073815,0.0462590015675838,0.0163291854894784,0.0243615847118362
0.227645529105821,0.0486409923199279,0.0225677781000042,0.0321064727456605
0.228445689137828,0.0508914601079136,0.0285897387766239,0.0392074888269746
0.229245849169834,0.0530048506974317,0.0343434583019692,0.0455322413502837
0.23004600920184,0.0549758346385188,0.0397789897342389,0.050961766128433
0.230846169233847,0.0567993202454541,0.0448484746288562,0.0553928656010239
0.231646329265853,0.0584704665525856,0.0495065640575598,0.0587402114548147
0.23244648929786,0.0599846962335146,0.0537108314397395,0.0609381664688601
0.233246649329866,0.0613377084711353,0.0574221737463706,0.0619422865269516
0.234046809361872,0.0625254917659732,0.0606051980296914,0.0617304702863755
0.234846969393879,0.0635443366701437,0.0632285895312151,0.0603037199457136
0.235647129425885,0.0643908484343105,0.0652654585842041,0.0576864975394716
0.236447289457892,0.0650619595547963,0.066693662239774,0.0539266468892553
0.237247449489898,0.0655549422082161,0.0674960980700575,0.0490948837912439
0.238047609521904,0.0658674205606703,0.067660966068055,0.0432838335352053
0.238847769553911,0.0659973829388529,0.0671819961806675,0.0366066358919493
0.239647929585917,0.0659431938501414,0.06605863772717,0.0291951176536802
0.240448089617924,0.0657036058389354,0.0642962081533227,0.0211975553538149
0.24124824964993,0.0652777711664444,0.0619059979879967,0.0127760622120777
0.242048409681936,0.0646652533011782,0.0589053293930615,0.00410362146945024
0.242848569713943,0.0638660382074645,0.0553175659522647,0.00463916921319327
0.243648729745949,0.0628805454192827,0.0511720711086871,0.0132676157583954
0.244448889777956,0.0617096388869536,0.046504113631001,0.0215966236294936
0.245249049809962,0.0603546375840275,0.0413547179935221,0.0294445315452143
0.246049209841968,0.0588173258621178,0.0357704585341984,0.0366369902249238
0.246849369873975,0.0570999635412451,0.0298031960954221,0.0430108317728009
0.247649529905981,0.0552052957235939,0.0235097565183538,0.0484178334386283
0.248449689937988,0.0531365623185223,0.0169515506651045,0.052728311272597
0.249249849969994,0.0508975072669452,0.0101941359077007,0.05583444963925
0.250050010002,0.0484923874532991,0.00330671987889885,0.0576532961728399
0.250850170034007,0.0459259812934165,0.00363839276991339,0.0581293370311916
0.251650330066013,0.0432035969868764,0.0105664089173009,0.057236582871159
0.25245049009802,0.0403310804225407,0.0174007088156663,0.0549800937614622
0.253250650130026,0.0373148227261954,0.0240635585798758,0.051396884239699
0.254050810162032,0.0341617674393654,0.0304768702353624,0.0465561528679361
0.254850970194039,0.0308794173186703,0.0365630053802433,0.0405587975031032
0.255651130226045,0.0274758407452564,0.0422456180394626,0.0335361847283642
0.256451290258052,0.0239596777340552,0.0474505316707689,0.0256481543659105
0.257251450290058,0.0203401455329218,0.0521066444924115,0.0170802700356657
0.258051610322064,0.016627043801936,0.0561468566418137,0.00804030979405462
0.258851770354071,0.0128307593633769,0.059509011948875,0.00124594541341379
0.259651930386077,0.00896227051322849,0.0621368464434355,0.0105395983586091
0.260452090418084,0.00503315088527447,0.0639809348805839,0.0195941049477492
0.26125225045009,0.0010555728592392,0.0649996257685315,0.0281612614386517
0.262052410482096,0.00295768949539078,0.0651599547936352,0.0359975816863543
0.262852570514103,0.00699325794779033,0.0644385255077246,0.042870954525324
0.263652730546109,0.0110371481141926,0.06282234556954,0.0485674245434154
0.264452890578116,0.0150747679535181,0.0603096058702286,0.0528979534927425
0.265253050610122,0.0190909167572965,0.0569103891574396,0.0557049751842351
0.266053210642128,0.0230697846405021,0.0526472940381567,0.0568685629766964
0.266853370674135,0.0269949525395749,0.0475559591470088,0.0563120251246122
0.267653530706141,0.0308493927236031,0.0416854720033696,0.0540067108864082
0.268453690738148,0.0346154698241627,0.0350986456785861,0.0499758396433301
0.269253850770154,0.0382749423890717,0.0278721461640486,0.0442971479923474
0.27005401080216,0.0418089649647558,0.0200964521141419,0.0371041668825539
0.270854170834167,0.0451980907117253,0.0118756283934741,0.0285859393612318
0.271654330866173,0.0484222745570791,0.00332689357014772,0.0189850326151194
0.27245449089818,0.0514608768877224,0.00542003867578347,0.00859370362402871
0.273254650930186,0.0542926677873803,0.0142238653644875,0.00225188052872339
0.274054810962192,0.0568958318202935,0.0229328686095507,0.0131794405384893
0.274854970994199,0.0592479733638527,0.031386380991077,0.0237903889760051
0.275655131026205,0.061326122492152,0.0394165645208379,0.0336716270188623
0.276455291058212,0.0631067414119239,0.0468505266341294,0.0424091958130323
0.277255451090218,0.0645657314519429,0.0535127968019548,0.0496036302929339
0.278055611122224,0.0656784406064945,0.0592281881995299,0.0548867167467607
0.278855771154231,0.0664196716330742,0.063825068929047,0.0579393267105741
0.279655931186237,0.0667636907041143,0.0671390678307953,0.0585098410548075
0.280456091218244,0.0666842366119193,0.0690172400750082,0.0564326185041366
0.28125625125025,0.0661545305257345,0.0693227181133255,0.0516457936038911
0.282056411282256,0.0651472862992724,0.0679398735305631,0.0442076105935965
0.282856571314263,0.0636347213266426,0.0647800156802417,0.0343103162564412
0.283656731346269,0.0615885679441334,0.0597876527371128,0.0222905355295751
0.284456891378276,0.0589800853748772,0.0529473410499981,0.00863485938633093
0.285257051410282,0.0557800722129277,0.0442911483409674,0.00602074327422603
0.286057211442288,0.0519588794428733,0.0339067562290007,0.0208992735987139
0.286857371474295,0.0474864239905585,0.0219462272396233,0.0351005327684358
0.287657531506301,0.0423322028001745,0.00863546112067221,0.0476303491082036
0.288457691538308,0.0364653074323588,0.0057156351281114,0.0574432726429189
0.289257851570314,0.0298544391776152,0.0207022396571785,0.0635009909849529
0.29005801160232,0.0224679246788318,0.0358129473704298,0.0648488731067266
0.290858171634327,0.0142737320562814,0.0504173181350422,0.0607132375675692
0.291658331666333,0.00523948752797365,0.0637526198359499,0.0506220809081715
0.29245849169834,0.00466750748215619,0.0749097454369587,0.0345521745716087
0.293258651730346,0.0154802587562186,0.0828182841175629,0.0131055636449462
0.294058811762352,0.0272320612229396,0.0862307276351291,0.0122813429134408
0.294858971794359,0.0399564804356735,0.0837057943595475,0.0390928008243133
0.295659131826365,0.0536873335971892,0.0735908544868987,0.0634494711742444
0.296459291858372,0.0684586701409113,0.0540034415199179,0.0797813959646204
0.297259451890378,0.0843047518788355,0.0228118363791412,0.0804546549471162
0.298059611922385,0.1012600327266,0.0223852877361607,0.0553481135887893
0.298859771954391,0.119359138016768,0.0842801701272277,0.00862333022077431
0.299659931986397,0.138636843411679,0.165878225546188,0.12804258591154
0.300460092018404,0.159128053427665,0.270521272048169,0.323584831834582
0.30126025205041,0.180867779582784,0.401911728427292,0.620676055409619
0.302060412082416,0.203891118180668,0.564137784030741,1.05021899588093
0.302860572114423,0.228233227743456,0.761699541472201,1.64938965962837
0.303660732146429,0.253929306107044,0.99953613059895,2.46250739641786
0.304460892178436,0.28101456719242,1.2830537897768,3.54198124940346
0.305261052210442,0.309524217467047,1.61815490801724,4.94933502583279
0.306061212242448,0.339493432110752,2.01126801929389,6.75631317775679
0.306861372274455,0.370957330900732,2.46937873740251,9.04606922378143
0.307661532306461,0.403950953830811,3.00006161749038,11.9144379724182
0.308461692338468,0.438509236480236,3.61151292740393,15.4712923433869
0.309261852370474,0.474666985147761,4.31258430935093,19.8419850224318
0.31006201240248,0.51245885176686,5.11281730945114,25.1688746123865
0.310862172434487,0.551919308618446,6.02247874996622,31.6129352728175
0.311662332466493,0.593082622857493,7.05259691582289,39.3554481602611
0.3124624924985,0.635982830870476,8.21499852437652,48.5997722003677
0.313262652530506,0.680653712480541,9.52234644387579,59.5731909559465
0.314062812562513,0.727128765017789,10.9881781234274,72.5288314680619
0.314862972594519,0.775441177272092,12.6269446937918,87.7476500651775
0.315663132626525,0.825623803346236,14.4540506954349,105.540479163923
0.316463292658532,0.877709136427287,16.4858943869236,126.250128129073
0.317263452690538,0.931729282494283,18.7399085836539,150.253530200092
0.318063612722545,0.987715933980568,21.2346019736244,177.963926431896
0.318863772754551,1.04570034340925,23.9896008539477,209.83307651056
0.319663932786557,1.10571329702036,27.0256912283685,246.35348516892
0.320464092818564,1.16778508840848,30.3648612030343,288.060631790971
0.32126425285057,1.23194549218969,34.0303436145719,335.535189620525
0.322064412882577,1.29822373771694,38.0466588214826,389.405219833834
0.322864572914583,1.36664848286271,42.4396575865377,450.34832455738
0.323664732946589,1.43724778788841,47.2365639751538,519.093741742671
0.324464892978596,1.51004908941947,52.4660181914244,596.424363655763
0.325265053010602,1.58507917454565,58.1581192708572,683.178659615789
0.326065213042609,1.6623641550658,64.3444675456989,780.252482491436
0.326865373074615,1.74192944189635,71.0582067961553,888.600737428061
0.327665533106621,1.82379971966309,78.3340659980981,1009.23889022144
0.328465693138628,1.90799892149546,86.2084005752631,1143.24429183237
0.329265853170634,1.99455020404274,94.7192330612826,1291.7572946051
0.330066013202641,2.08347592273143,103.9062930747,1455.98213496386
0.330866173234647,2.17479760728319,113.811056507807,1637.18755660298
0.331666333266653,2.26853593751236,124.476783827998,1836.70714757217
0.33246649329866,2.36471071942243,135.94855738826,2055.93936410957
0.333266653330666,2.46334086162022,148.27331764159,2296.34721368652
0.334066813362673,2.56444435206695,161.499898152602,2559.45756941682
0.334866973394679,2.66803823518481,175.679059297762,2846.86008785587
0.335667133426685,2.77413858933784,190.863520544445,3160.20570220388
0.336467293458692,2.88276050470556,207.107991197947,3501.2046630768
0.337267453490698,2.99391806156765,224.469199504117,3871.62409934603
0.338067613522705,3.10762430901801,243.005919995123,4273.28507201343
0.338867773554711,3.22389124412602,262.778998964543,4708.05909478589
0.339667933586717,3.34272979156286,283.851377958018,5177.86409585929
0.340468093618724,3.46414978371025,306.288115165112,5684.65979648312
0.34126825365073,3.58815994126923,330.156404598514,6230.44248315035
0.342068413682737,3.71476785438573,355.5255929463,6817.23915168889
0.342868573714743,3.84397996430982,382.467193983976,7447.1010032428
0.343668733746749,3.97580154560513,411.054900433156,8122.09627399091
0.344468893778756,4.11023668892469,441.364593155313,8844.30238258801
0.345269053810762,4.24728828436897,473.474347569402,9615.79738159434
0.346069213842769,4.38695800544185,507.464437184211,10438.6507017413
0.346869373874775,4.52924629361954,543.417334137344,11314.9131806039
0.347669533906781,4.67415234354765,581.417706635309,12246.6063702516
0.348469693938788,4.82167408888062,621.552413190559,13235.7111215884
0.349269853970794,4.97180818877784,663.910493554269,14284.1554465147
0.350070014002801,5.12455001507024,708.583156246078,15393.8016626007
0.350870174034807,5.27989364011071,755.663762584904,16566.4328287438
0.351670334066813,5.43783182532123,805.247807128137,17803.7384842228
0.35247049409882,5.59835601044934,857.432894429924,19107.299707695
0.353270654130826,5.76145630354616,912.318712032937,20478.5735169512
0.354070814162833,5.92712147167741,970.006999611856,21918.8766346733
0.354870974194839,6.09533893237875,1030.6015141911,23429.3686499726
0.355671134226845,6.26609474586637,1094.20799136373,25011.0346101742
0.356471294258852,6.43937360801287,1160.93410244301,26664.6670820388
0.357271454290858,6.61515884409831,1230.88940748312,28390.8477264616
0.358071614322865,6.79343240334577,1304.18530411079,30189.9284355599
0.358871774354871,6.97417485425032,1380.93497211474,32062.0120859759
0.359671934386877,7.15736538070944,1461.25331374573,34006.93296714
0.360472094418884,7.34298177896301,1545.2568896856,36024.2369481447
0.36127225445089,7.53100045534981,1633.06385065005,38113.1614517408
0.362072414482897,7.72139642488744,1724.79386459589,40272.615308759
0.362872574514903,7.91414331068192,1820.5680395101,42501.1585709577
0.363672734546909,8.10921334417231,1920.50884176509,44796.9823648795
0.364472894578916,8.30657736621566,2024.74001003034,47157.8888737028
0.365273054610922,8.50620482901691,2133.38646473924,49581.2715383416
0.366073214642929,8.70806379890738,2246.5742131156,52064.0955730524
0.366873374674935,8.91212095997555,2364.43024977292,54602.8788946211
0.367673534706941,9.11834161855264,2487.08245290601,57193.6735676944
0.368473694738948,9.32668970855564,2614.65947610316,59832.0478720792
0.369273854770954,9.53712779768891,2747.29063581395,62513.0691006926
0.370074014802961,9.74961709450606,2885.10579451674,65231.2871994055
0.370874174834967,9.96411745633186,3028.23523963655,67980.7193621469
0.371674334866973,10.1805873980447,3176.8095582734,70754.8356964045
0.37247449489898,10.3989841017184,3330.9595078087,73546.5460755251
0.373274654930986,10.6192634271226,3490.81588246549,76348.1882950646
0.374074814962993,10.8413799230794,3656.50937590685,79151.5176507661
0.374874974994999,11.0652868396733,3828.17043996501,81947.6980555873
0.375675135027005,11.290936141313,4005.92913960194,84727.2948124791
0.376475295059012,11.5182785206393,4189.91500421061,87480.2691583622
0.377275455091018,11.7472634132765,4380.25687537461,90195.9746929154
0.378075615123025,11.9778390134207,4577.08275121134,92863.1558033726
0.378875775155031,12.2099522902616,4780.51962743366,95469.9481935182
0.379675935187037,12.4435490052301,4990.6933352714,98003.8816214227
0.380476095219044,12.6785737300653,5207.72837640364,100451.884946233
0.38127625525105,12.9149698656942,5431.74775505954,102800.293579452
0.382076415283057,13.1526796619157,5662.87280745457,105034.859430666
0.382876575315063,13.3916442378813,5901.22302873564,107140.763431519
0.383676735347069,13.6318036033618,6146.91589761728,109102.630715035
0.384476895379076,13.8730966807924,6400.0666988974,110904.548519981
0.385277055411082,14.115461328085,6660.78834404973,112530.086882056
0.386077215443089,14.358834362197,6929.19119009619,113962.322165061
0.386877375475095,14.6031515834452,7205.38285696962,115183.863476114
0.387677535507101,14.8483478005539,7489.46804358422,116176.881999283
0.388477695539108,15.0943568564241,7781.54834283733,116923.143271727
0.389277855571114,15.3411116546103,8081.72205577217,117404.04241576
0.390078015603121,15.588544186493,8390.08400513758,117600.642328973
0.390878175635127,15.8365855591321,8706.72534858599,117493.714822939
0.391678335667133,16.0851660237862,9031.73339175625,117063.784688886
0.39247849569914,16.3342150050837,9365.19140149334,116291.176656335
0.393278655731146,16.5836611308306,9707.17841946143,115156.065197877
0.394078815763153,16.8334322624372,10057.7690764109,113638.527120222
0.394878975795159,17.0834555259499,10417.033407364,111718.596868341
0.395679135827165,17.3336573436684,10785.0366679885,109376.324456041
0.396479295859172,17.5839634663337,11161.8391524301,106591.835922708
0.397279455891178,17.8342990058671,11547.4960128782,103345.396202224
0.398079615923185,18.0845884686426,11942.0570811436,99617.4742763871
0.398879775955191,18.334755789275,12345.5666925246,95388.810471447
0.399679935987197,18.584724364903,12758.0635122452,90640.4857428465
0.400480096019204,18.8344170899489,13179.5803647447,85353.9927797775
0.40128025605121,19.0837563913353,13610.1440661038,79511.3087480382
0.402080416083217,19.3326642641383,14049.7752598879,73094.9694767416
0.402880576115223,19.5810623076555,14498.4882566926,66088.1448819178
0.403680736147229,19.8288717618705,14956.2908776719,58474.7154079094
0.404480896179236,20.0760135442905,15423.1843023318,50239.3492558456
0.405281056211242,20.3224082871358,15899.1629208675,41367.5801574161
0.406081216243249,20.5679763748603,16384.2141913231,31845.8854416864
0.406881376275255,20.8126379819808,16878.318501848,21661.7641329321
0.407681536307261,21.0563131111911,17381.4490383234,10803.8148084371
0.408481696339268,21.2989216317404,17893.5716576254,738.187063022478
0.409281856371274,21.5403833180518,18414.6447667917,12973.2125886746
0.410082016403281,21.7806178885586,18944.6192083514,25908.904018296
0.410882176435287,22.0195450447339,19483.4381520727,39551.5007083946
0.411682336467293,22.2570845102917,20031.0369933795,53905.7667870277
0.4124824964993,22.4931560705348,20587.3432586804,68974.9208256332
0.413282656531306,22.7276796118247,21152.2765178485,84760.5678265084
0.414082816563313,22.9605751611524,21725.7483040826,101262.633835683
0.414882976595319,23.1917629257831,22307.6620413737,118479.303490795
0.415683136627325,23.4211633329517,22897.9129797929,136406.960812286
0.416483296659332,23.6486970695856,23496.3881388091,155040.133543638
0.417283456691338,23.874285122029,24102.9662588349,174371.441342511
0.418083616723345,24.0978488157452,24717.5177611918,194391.54811949
0.418883776755351,24.319309854972,25339.9047166756,215089.118814683
0.419683936787357,24.5385903623065,25969.9808228919,236450.78089465
0.420484096819364,24.7556129181928,26607.5913905242,258461.090843023
0.42128425685137,24.9703006002911,27252.5733386837,281102.505907801
0.422084416883377,25.1825770227008,27904.7551994798,304355.361356563
0.422884576915383,25.3923663750152,28563.9571319402,328197.853477902
0.42368473694739,25.5995934611821,29229.9909453958,352606.028553061
0.424484896979396,25.8041837381475,29902.6601324344,377553.778006312
0.425285057011402,26.0060633542561,30581.7599115171,403012.839925939
0.426085217043409,26.205159187387,31267.0772793332,428952.807129755
0.426885377075415,26.4013988827981,31958.3910729636,455341.14193023
0.427685537107421,26.5947108906579,32655.4720419035,482143.197734168
0.428485697139428,26.7850245032392,33358.082929986,509322.247590946
0.429285857171434,26.9722698917517,34065.9785672312,536839.519781231
0.430086017203441,27.1563781427908,34778.905971636,564654.240515392
0.430886177235447,27.3372812943791,35496.6044609013,592723.683787007
0.431686337267453,27.5149123715778,36218.8057740819,621003.22840267
0.43248649729946,27.6892054216455,36945.2342031306,649446.422184156
0.433286657331466,27.860095548722,37675.6067342913,678005.053313551
0.434086817363473,28.027518948015,38409.6331992838,706629.228765876
0.434886977395479,28.1914129394684,39147.0164362091,735267.459747439
0.435687137427485,28.3517160008906,39887.4524600855,763866.754031424
0.436487297459492,28.5083678005206,40630.6306429165,792372.715055529
0.437287457491498,28.6613092290136,41376.233903174,820729.647619556
0.438087617523505,28.8104824308226,42123.9389045664,848880.669994116
0.438887777555511,28.9558308349586,42873.4162639473,876767.832224926
0.439687937587518,29.0972991851085,43624.3307682065,904332.240390894
0.440488097619524,29.234833569091,44376.3415999697,931514.186548121
0.44128825765153,29.3683814476334,45129.1025719209,958253.284066568
0.442088417683537,29.4978916824484,45882.262369546,984488.608041175
0.442888577715543,29.6233145635952,46635.4648020842,1010158.84043514
0.44368873774755,29.7446018361062,47388.3490614594,1035202.41958965
0.444488897779556,29.8617067258622,48140.5499889499,1059557.69371205
0.445289057811562,29.9745839646999,48891.6983493443,1083163.07793298
0.446089217843569,30.0831898147358,49641.4211123149,1105957.21450291
0.446889377875575,30.1874820918893,50389.3417407324,1127879.13567932
0.447689537907582,30.287420188593,51135.0804856292,1148868.42883849
0.448489697939588,30.3829650956716,51878.2546875101,1168865.40332916
0.449289857971594,30.4740794233797,52618.4790836959,1187811.25857116
0.450090018003601,30.5607274215806,53355.3661213758,1205648.25288859
0.450890178035607,30.6428749990571,54088.5262760338,1222319.87255595
0.451690338067614,30.7204897419388,54817.5683749035,1237771.00052588
0.45249049809962,30.7935409312365,55542.0999250966,1251948.08429932
0.453290658131626,30.8619995594704,56261.727446042,1264799.30239285
0.454090818163633,30.9258383463832,56976.0568058626,1276274.72885413
0.454890978195639,30.9850317537263,57684.6935613089,1286326.49527391
0.455691138227646,31.0395559991113,58387.2433008628,1294908.94974326
0.456491298259652,31.0893890689171,59083.3119906135,1301978.81220652
0.457291458291658,31.1345107302439,59772.506322508,1307495.32566448
0.458091618323665,31.1749025419073,60454.4340645644,1311420.40268815
0.458891778355671,31.2105478644657,61128.704412638,1313718.76671193
0.459691938387678,31.241431869273,61794.9283433211,1314358.08758491
0.460492098419684,31.267541546553,62452.7189675546,1313309.11087123
0.46129225845169,31.288865712489,63101.6918845267,1310545.7804049
0.462092418483697,31.305395015324,63741.4655354303,1306045.35362046
0.462892578515703,31.3171219404692,64371.6615566472,1299788.50919921
0.46369273854771,31.3240408146157,64991.9051319282,1291759.44659074
0.464492898579716,31.3261478088485,65601.825343136,1281945.97699159
0.465293058611722,31.3234409407593,66201.0555191153,1270339.60538635
0.466093218643729,31.3159200755593,66789.2335822592,1256935.60328217
0.466893378675735,31.3035869261879,67366.0023923368,1241733.07179475
0.467693538707742,31.2864450524218,67931.0100871546,1224734.99477222
0.468493698739748,31.2644998589807,68483.9104196191,1205948.28167373
0.469293858771754,31.2377585926346,69024.3630907783,1185383.79995082
0.470094018803761,31.2062303383128,69552.0340784173,1163056.39671224
0.470894178835767,31.1699260142178,70066.5959607923,1138984.90948689
0.471694338867774,31.1288583659475,70567.7282350883,1113192.16593405
0.47249449889978,31.0830419596299,71055.1176301937,1085704.97238598
0.473294658931786,31.0324931740741,71528.4584133894,1056554.09114423
0.474094818963793,30.9772301919441,71987.4526905586,1025774.20648819
0.474894978995799,30.9172729899605,72431.8106995296,993403.879391584
0.475695139027806,30.8526433281361,72861.2510961713,959485.490980928
0.476495299059812,30.7833647380544,73275.5012328714,924065.174807542
0.477295459091818,30.7094625101965,73674.2974290348,887192.738043104
0.478095619123825,30.6309636803269,74057.3852332509,848921.571746522
0.478895779155831,30.5478970149453,74424.5196767865,809308.550387751
0.479695939187838,30.4602929958158,74775.4655180742,768413.920851423
0.480496099219844,30.3681838035817,75109.9974778769,726301.181180058
0.48129625925185,30.2716033004791,75427.9004648183,683036.949352609
0.482096419283857,30.1705870121584,75728.9697909864,638690.82242954
0.482896579315863,30.0651721086266,76013.0113773243,593335.226429791
0.48369673934787,29.9553973843235,76279.8419485412,547045.257338335
0.484496899379876,29.8413032373435,76529.2892172846,499898.513674889
0.485297059411882,29.7229316478176,76761.1920573339,451974.921085082
0.486097219443889,29.6003261554696,76975.4006655865,403356.549444304
0.486897379475895,29.4735318363603,77171.7767126236,354127.422992194
0.487697539507902,29.342595278836,77350.1934816583,304373.324041304
0.488497699539908,29.2075645586965,77510.5359956826,254181.590827545
0.489297859571914,29.0684892135981,77652.7011326481,203640.910091982
0.490098019603921,28.9254202167095,77776.597728528,152841.105003573
0.490898179635927,28.778409949636,77882.1466681272,101872.919050289
0.491698339667934,28.6275121746317,77969.2809635218,50827.7965418682
0.49249849969994,28.4727820061152,78037.9458200264,202.339619213494
0.493298659731946,28.3142758815095,78088.0986896051,51125.3122307216
0.494098819763953,28.152051531423,78119.7093116572,101848.915470979
0.494898979795959,27.9861679491924,78132.7597411283,152281.141283514
0.495699139827966,27.8166853598058,78127.2443639117,202330.405779042
0.496499299859972,27.6436651882267,78103.1698995241,251905.774966239
0.497299459891978,27.4671700271391,78060.5553910559,300917.189123678
0.498099619923985,27.2872636041344,77999.4321824143,349275.68512869
0.498899779955991,27.1040107483608,77919.8438828925,396893.616064712
0.499699939987998,26.9174773566566,77821.8463191185,443684.867436915


==> data/error_data.csv <==
N,tau,tau_upper,error
5,0.683702633279365,9.59501725956196,13.0339042041416
5.23807876394832,0.683702633279365,9.31889089870739,12.630035113379
5.48749382746528,0.683702633279365,9.06421909495163,12.2575459764946
5.74878497698868,0.683702633279365,8.83107687764005,11.9165465332231
6.02251770129391,0.683702633279365,8.72483433825694,11.7611536266995
6.3092844153301,0.683702633279365,8.49021073927988,11.4179874787914
6.60970574233015,0.683702633279365,8.27953032943899,11.1098412181425
6.92443185696937,0.683702633279365,8.07226242395761,10.8066861688673
7.2541438924797,0.683702633279365,7.88154075504706,10.5277320452072
7.59955541476467,0.683702633279365,7.7072357573735,10.2727893417726
7.96141396670546,0.683702633279365,7.54319334171863,10.0328569388974
8.34050268600029,0.683702633279365,7.38960376241937,9.80821310717394
8.73764200003842,0.683702633279365,7.24459777538245,9.59612384500246
9.15369140147684,0.683702633279365,7.10562968187823,9.39286575187847
9.58955130836244,0.683702633279365,6.97233436433713,9.19790479801793
10.0461650128252,0.683702633279365,6.84447748366111,9.01089823339091
10.5245207225601,0.683702633279365,6.72162243241434,8.83120746540675
11.0256536995152,0.683702633279365,6.6501444301367,8.72666201128907
11.5506485004158,0.683702633279365,6.53333638738275,8.55581574411341
12.1006413239719,0.683702633279365,6.3990958732638,8.35947232288792
12.6768224698506,0.683702633279365,6.3333417704804,8.26329878254624
13.2804389147334,0.683702633279365,6.20436330348894,8.07465175865983
13.9127970110356,0.683702633279365,6.08102721759188,7.89425741776709
14.5752653141259,0.683702633279365,5.96592430128242,7.72590510975071
15.2692775441671,0.683702633279365,5.85029079163998,7.55677674309837
15.9963356889869,0.683702633279365,5.72611580450177,7.37515540496982
16.7580132546942,0.683702633279365,5.58492577163912,7.16864744962462
17.5559586710757,0.683702633279365,5.47835734087686,7.01277788649144
18.3918988591432,0.683702633279365,5.26733203501475,6.70412717258395
19.2676429685527,0.683702633279365,5.09791814954919,6.45633832810784
20.1850862929828,0.683702633279365,4.89107866760611,6.15380990145695
21.1462143719475,0.683702633279365,4.69329460588642,5.86452615134029
22.1531072879194,0.683702633279365,4.51013267412536,5.59662908199228
23.2079441680639,0.683702633279365,4.33558407317257,5.3413300785124
24.3130079003268,0.683702633279365,4.18887414918171,5.12674859695927
25.4706900740819,0.683702633279365,4.02145819044035,4.88188196841003
26.6834961560316,0.683702633279365,3.87785401921196,4.6718430359291
27.9540509125611,0.683702633279365,3.71923927785793,4.43984928070071
29.2851040902833,0.683702633279365,3.57905833122702,4.23481723927279
30.6795363670659,0.683702633279365,3.44602796271082,4.04024380626125
32.1403655864216,0.683702633279365,3.32863485125085,3.86854180345208
33.6707532887541,0.683702633279365,3.21210665120105,3.69810484098072
35.2740115535932,0.683702633279365,3.08792472511808,3.51647335378382
36.9536101676289,0.683702633279365,2.97740580478455,3.35482570910029
38.7131841340563,0.683702633279365,2.88223604757532,3.21562812146962
40.5565415394844,0.683702633279365,2.77972194710892,3.06568851984092
42.4876717954322,0.683702633279365,2.67955471197091,2.91918150017718
44.5107542722519,0.683702633279365,2.59560206057878,2.79639032268903
46.630167344161,0.683702633279365,2.51141352241041,2.67325413149935
48.8504978649613,0.683702633279365,2.42033995824655,2.54004773484263
51.1765510949513,0.683702633279365,2.34769049089524,2.43378886758794
53.6133611005162,0.683702633279365,2.2733551079971,2.32506413949732
56.1662016489014,0.683702633279365,2.19367773296135,2.20852608456315
58.84059762175,0.683702633279365,2.12948365190286,2.11463426970997
61.6423369721033,0.683702633279365,2.05975759626554,2.01265125510187
64.5774832507442,0.683702633279365,2.00263347489847,1.92910013421022
67.6523887289904,0.683702633279365,1.93900830713318,1.83604042569321
70.8737081463403,0.683702633279365,1.95893160102376,1.8651807169848
74.2484131127232,0.683702633279365,1.82770528824806,1.67324593951249
77.7838071965236,0.683702633279365,1.78321294603019,1.60817036417872
81.4875417310323,0.683702633279365,1.7251226725171,1.52320612580148
85.3676323735345,0.683702633279365,1.67984060504422,1.45697547921807
89.4324764528718,0.683702633279365,1.63190218653897,1.3868595893972
93.6908711430192,0.683702633279365,1.59269697378199,1.32951709742971
98.1520325020136,0.683702633279365,1.55102245794582,1.26856294308299
102.825615417433,0.683702633279365,1.50869890882309,1.2066594969609
107.721734501594,0.683702633279365,1.47246290530969,1.15365984221393
112.850985981696,0.683702633279365,1.44252299982747,1.10986901265604
118.22447063227,0.683702633279365,1.40392711532436,1.05341773892322
123.853817799586,0.683702633279365,1.36808782857779,1.00099833171006
129.751210569987,0.683702633279365,1.3373133600536,0.955986850071356
135.929412136647,0.683702633279365,1.30783252516428,0.912867468260708
142.40179342179,0.683702633279365,1.2797379325216,0.871775637872517
149.182362014167,0.683702633279365,1.2526105020055,0.832098402191868
156.285792484412,0.683702633279365,1.22652137037342,0.793939807559957
163.727458143886,0.683702633279365,1.20146500404177,0.757291760423637
171.523464315746,0.683702633279365,1.18149301945179,0.728080252938014
179.690683190231,0.683702633279365,1.16159831995195,0.698981784493602
188.246790339623,0.683702633279365,1.13527460318122,0.660480079966789
197.210302971883,0.683702633279365,1.11371118962421,0.628940910001065
206.600620005767,0.683702633279365,1.09809229292368,0.606096334098792
216.438064054153,0.683702633279365,1.07547837886934,0.573020676709739
226.743925406429,0.683702633279365,1.0588739486227,0.548734635617587
237.54050810514,0.683702633279365,1.04067247242387,0.522112716507035
248.851178216606,0.683702633279365,1.02522033850046,0.499512051874089
260.700414399984,0.683702633279365,1.00962397524186,0.476700433928734
273.113860884217,0.683702633279365,0.998200143947292,0.459991662105274
286.118382967511,0.683702633279365,0.990111244334079,0.448160641981196
299.74212515947,0.683702633279365,0.970983385891769,0.420183773805972
314.014572091713,0.683702633279365,0.95447824378818,0.396042953952139
328.966612328784,0.683702633279365,0.941648058887464,0.37727721534561
344.630605217485,0.683702633279365,0.935536336663774,0.368338062669869
361.040450919273,0.683702633279365,0.918679150841511,0.343682335162418
378.231663777314,0.683702633279365,0.911196390709972,0.332737869297707
396.241449176959,0.683702633279365,0.89779528921389,0.313137094276841
415.108784065987,0.683702633279365,0.888606981632109,0.299698053479662
434.874501308892,0.683702633279365,0.878760017408386,0.2852956455549
455.581378057745,0.683702633279365,0.870252564246139,0.27285243889144
477.274228330917,0.683702633279365,0.86128885687788,0.259741903796285
500,0.683702633279365,0.85612864171645,0.252194448352564


==> data/scaling_factor_data.csv <==
d,limit_B,limit_tau,B_rho_1,B_rho_2,B_rho_3,B_rho_4,tau_rho_1,tau_rho_2,tau_rho_3,tau_rho_4
0.01,-0.998026728428272,0.980161222102327,-0.925381442651755,-0.964855197616929,-0.98384028454757,-0.995488576986049,0.0329995378480985,0.0144722989314971,0.0058420977931714,0.000900908922168867
0.0148484848484848,-0.995651104355573,0.970655020386607,-0.900037967372101,-0.950217529163478,-0.975289928783303,-0.991747114283606,0.0423865386239563,0.0192416973897145,0.00810792025094993,0.00134489260699562
0.0196969696969697,-0.992351536782881,0.96121938000073,-0.875141122741559,-0.935121651844267,-0.965917891396568,-0.987082513656548,0.0509514127328465,0.0236854341460059,0.0102674452111506,0.00177890675461124
0.0245454545454545,-0.988131087640222,0.951852132873175,-0.850224906989971,-0.919415201718172,-0.955701051630427,-0.981509713375998,0.0589798045374639,0.0279158152537845,0.0123555630562615,0.00220323377307813
0.0293939393939394,-0.982993673416551,0.942551131245712,-0.825068662173794,-0.903031909952609,-0.944634864876011,-0.975038787850346,0.0666197320354733,0.0319915031211092,0.0143908288801778,0.00261841874870461
0.0342424242424242,-0.976944061525329,0.933314246526631,-0.799555404278437,-0.885941694931328,-0.932722534855665,-0.967678181670553,0.0739595162241883,0.0359476317653822,0.0163844648355859,0.00302500618493181
0.0390909090909091,-0.969987865880467,0.924139368156348,-0.773620316914165,-0.868132650247659,-0.919971251148244,-0.959435945711921,0.0810567528133758,0.0398071429815021,0.018343839531629,0.00342348556392047
0.0439393939393939,-0.962131541686727,0.91502440248423,-0.747228008788753,-0.849603169822759,-0.906390614441325,-0.950320291498193,0.0879513764715755,0.0435859413688624,0.0202740774319622,0.00381428471370876
0.0487878787878788,-0.953382379449429,0.905967271655525,-0.720361104715429,-0.830358040604951,-0.891991889642645,-0.940339865720266,0.0946723466496256,0.0472955481680661,0.0221788969688167,0.00419777503595804
0.0536363636363636,-0.943748498209012,0.896965912507242,-0.693013973823157,-0.810406318453712,-0.876787616857531,-0.929503894831765,0.101241392614345,0.0509445940407954,0.0240610857161548,0.00457427905960359
0.0584848484848485,-0.933238838006734,0.8880182754719,-0.66518903382348,-0.789760089510112,-0.860791392554144,-0.917822263673085,0.107675258933306,0.0545397167329113,0.0259227876743012,0.00494407765759863
0.0633333333333333,-0.921863151588501,0.879122323487998,-0.636894450103001,-0.768433705885699,-0.84401773766821,-0.905305558187893,0.113987125453171,0.0580861298224133,0.0277656859494499,0.00530741627029276
0.0681818181818182,-0.909631995354518,0.870276030916141,-0.608142637167733,-0.746443291040707,-0.826482012630642,-0.891965087452741,0.120187544526795,0.061587998542338,0.0295911237481514,0.00566451008800698
0.073030303030303,-0.896556719563177,0.861477382459686,-0.578949244819863,-0.723806406076012,-0.808200358819411,-0.877812893190729,0.126285081749323,0.0650486968535643,0.0314001872560463,0.00601554831740692
0.0778787878787879,-0.882649457798243,0.852724372088829,-0.549332449306696,-0.700541815927222,-0.78918965537925,-0.862861751369632,0.132286767048338,0.0684709884442876,0.0331937640320693,0.00636069768719047
0.0827272727272727,-0.86792311570915,0.844015001967019,-0.5193124430112,-0.676669319676885,-0.76946748518627,-0.847125168579305,0.138198420239309,0.0718571573251258,0.0349725851493683,0.0067001053358168
0.0875757575757576,-0.852391359034823,0.835347281378602,-0.488911057220547,-0.652209623189797,-0.749052106328357,-0.830617374821002,0.144024891007565,0.0752091040496896,0.0367372562383821,0.00703390120056398
0.0924242424242424,-0.836068600922156,0.826719225656582,-0.4581514763695,-0.627184240360571,-0.727962426920769,-0.813353313727034,0.149770239050603,0.0785284178982629,0.0384882807639428,0.00736220000401588
0.0972727272727273,-0.818969988550913,0.818128855109378,-0.427058016559844,-0.601615414103633,-0.706217981913711,-0.79534863086292,0.155437871427138,0.0818164318798126,0.0402260777491573,0.00768510291428257
0.102121212121212,-0.80111138907746,0.809574193945465,-0.395655950128439,-0.575526051205962,-0.683838911047307,-0.776619660539671,0.161030648686815,0.085074265210433,0.0419509954510755,0.00800269893928121
0.106969696969697,-0.782509374910376,0.801053269194749,-0.363971363779293,-0.548939667060738,-0.660845937414233,-0.757183411423213,0.166550967811246,0.0883028565021066,0.0436633220335543,0.00831506610279726
0.111818181818182,-0.7631812083316,0.792564109625536,-0.332031041561765,-0.521880337534099,-0.637260346280995,-0.737057551137939,0.172000827646495,0.0915029899500524,0.0453632939771873,0.00862227244020969
0.116666666666667,-0.743144825477394,0.784104744655931,-0.299862366501602,-0.494372656037121,-0.613103963940687,-0.716260390002889,0.177381880913399,0.0946753161654561,0.0470511027587266,0.00892437684408227
0.121515151515152,-0.722418819693982,0.775673203258484,-0.267493236417115,-0.466441694430533,-0.588399136449363,-0.694810864000425,0.182695475780068,0.0978203688567535,0.0487269001888874,0.00922142978382997
0.126363636363636,-0.701022424283311,0.767267512856887,-0.234951990653108,-0.438112966772603,-0.563168708150619,-0.672728517051507,0.187942689205066,0.100938578250399,0.050390802696381,0.00951347391896322
0.131212121212121,-0.678975494654948,0.758885698213497,-0.20226734531379,-0.40941239518884,-0.537435999928301,-0.650033482654252,0.193124353704498,0.10403028191873,0.0520428947737546,0.00980054462169918
0.136060606060606,-0.656298489900674,0.750525780306442,-0.1694683351846,-0.380366277332815,-0.511224787151272,-0.626746464930696,0.198241078792572,0.107095733520429,0.053683231748171,0.0100826704217834
0.140909090909091,-0.633012453808871,0.742185775195042,-0.136584260975612,-0.351001255044765,-0.484559277290853,-0.602888719118586,0.203293268047544,0.110135109839772,0.0553118420016812,0.0103598733840065
0.145757575757576,-0.609138995336322,0.733863692872242,-0.103644640845204,-0.321344283914772,-0.457464087203128,-0.57848203153957,0.208281132532166,0.113148516421824,0.0569287287367741,0.0106321694270055
0.150606060606061,-0.584700268555558,0.725557536102719,-0.0706791654056111,-0.291422603531235,-0.429964220076603,-0.553548699071367,0.213204701128808,0.116135992033581,0.058533871361296,0.0108995685903975
0.155454545454545,-0.559718952096327,0.717265299245319,-0.0377176555951477,-0.261263708250416,-0.40208504205154,-0.528111508149014,0.218063828219231,0.119097512129585,0.0601272265502425,0.0111620752560362
0.16030303030303,-0.534218228100311,0.708984967058391,-0.00479002294138361,-0.230895318364325,-0.373852258521607,-0.502193713318554,0.222858199037256,0.122032991460734,0.0617087290290962,0.0114196883281425
0.165151515151515,-0.508221760708569,0.700714513486604,0.0280737681529808,-0.200345351575725,-0.345291890131563,-0.475819015365463,0.227587332941575,0.124942285933749,0.0632782921133402,0.0116724013761972
0.17,-0.481753674101715,0.692451900427746,0.0608437363860953,-0.169641894713172,-0.316430248486996,-0.449011539039426,0.232250584790274,0.127825193803833,0.0648358080307811,0.0119202027437571
0.174848484848485,-0.454838530113178,0.684195076477975,0.0934899180134556,-0.138813175637675,-0.287293911593831,-0.421795810396673,0.236847144544098,0.130681456262931,0.0663811480468808,0.0121630756257379
0.17969696969697,-0.427501305436328,0.675941975653951,0.125982399950993,-0.10788753530707,-0.257909699046589,-0.394196733780886,0.241376035179042,0.133510757469381,0.0679141624080134,0.012400998116181
0.184545454545455,-0.399767368446634,0.667690516090199,0.158291351648295,-0.0768933999755663,-0.228304646985319,-0.366239568463649,0.24583610894807,0.136312724050785,0.0694346801131346,0.012633943228051
0.189393939393939,-0.371662455660328,0.659438598710032,0.190387055820515,-0.0458592535149079,-0.198505982841802,-0.337949904965456,0.250226041994651,0.139086924099913,0.0709425085205886,0.0128618788862117
0.194242424242424,-0.343212647851461,0.651184105868262,0.222239938098166,-0.0148136098506992,-0.168541099896165,-0.309353641078347,0.254544327285931,0.141832865672784,0.0724374327934482,0.01308476789435
0.199090909090909,-0.314444345849488,0.642924899963901,0.253820595628779,0.0162150144868919,-0.138437531665377,-0.280476957611442,0.258789265799146,0.14454999478838,0.0739192151838094,0.013302567876286
0.203939393939394,-0.285384246039843,0.634658822020957,0.285099824642128,0.0471981276942795,-0.108222926145333,-0.25134629388074,0.262958955860257,0.147237692920304,0.0753875941536876,0.0135152311917887
0.208787878787879,-0.256059315590252,0.626383690235368,0.316048646970403,0.0781072899000341,-0.0779250199283968,-0.221988322964741,0.267051280497441,0.149895273961824,0.0768422833275049,0.0137227048267165
0.213636363636364,-0.226496767425764,0.61809729848604,0.346638335495477,0.108914140234502,-0.0475716122182797,-0.192429926747588,0.271063892632804,0.15252198063681,0.0782829702685416,0.0139249302570028
0.218484848484849,-0.19672403497572,0.609797414807865,0.376840438476557,0.139590423750698,-0.0171905387641314,-0.16269817077158,0.274994197892212,0.155116980319901,0.0797093150690619,0.0141218432857204
0.223333333333333,-0.166768746716102,0.601481779824516,0.406626802692276,0.170108018181747,0.0131903542644081,-0.132820278921032,0.278839334764035,0.157679360219424,0.0811209487410463,0.0143133738521514
0.228181818181818,-0.136658700530886,0.593148105138703,0.43596959531099,0.200438960518558,0.0435432364396259,-0.102823607959538,0.282596151781117,0.160208121866022,0.0825174713914955,0.0144994458114833
0.233030303030303,-0.106421837916178,0.584794071677502,0.464841324380982,0.230555473390134,0.0738403192543049,-0.072735621942822,0.286261181334608,0.162702174838192,0.0838984501630472,0.0146799766834238
0.237878787878788,-0.0760862180510951,0.576417327990234,0.493214857807684,0.260429991227848,0.104053882295469,-0.0425838665293535,0.28983060965096,0.16516032964279,0.0852634169170708,0.0148548773676732
0.242727272727273,-0.0456799917594233,0.568015488496274,0.521063440657029,0.290035186194146,0.134156299392741,-0.0123959432109652,0.293300242371622,0.167581289653524,0.0866118656323982,0.0150240518238115
0.247575757575758,-0.0152313753862449,0.559586131680051,0.54836071059167,0.319343993855448,0.164120064721253,0.0178005165143316,0.296665465065285,0.169963641993272,0.0879432494883061,0.0151873967127352
0.252424242424242,0.015231375386245,0.551126798230346,0.575080711209111,0.348329638578423,0.193917818839668,0.0479778770051809,0.299921197870618,0.172305847226042,0.0892569775951624,0.0153448009963126
0.257272727272727,0.0456799917594232,0.542634989120907,0.601197903006372,0.376965658628345,0.223522374644562,0.0781085243533129,0.303061843308036,0.174606227701056,0.0905524113301528,0.015496145491398
0.262121212121212,0.0760862180510952,0.534108163629201,0.626687171643519,0.405225930947895,0.252906743223291,0.108164892251657,0.306081226105521,0.176862954364036,0.091828860228542,0.0156413023737508
0.266969696969697,0.106421837916178,0.525543737290004,0.651523833116809,0.433084695594451,0.282044159588421,0.138119487832403,0.308972523647889,0.179074031818328,0.093085577372804,0.0157801346267331
0.271818181818182,0.136658700530886,0.516939079780368,0.675683635379937,0.460516579813764,0.310908108277986,0.167944917453534,0.311728185371038,0.181237281380096,0.0943217542124239,0.0159124954288805
0.276666666666667,0.166768746716102,0.508291512732291,0.699142755868115,0.4874966217278,0.33947234880717,0.197613912412608,0.314339839070515,0.18335032182589,0.0955365147359554,0.0160382274735552
0.281515151515151,0.19672403497572,0.499598307469287,0.721877794284291,0.514000293614575,0.367710940958611,0.22709935456697,0.316798181662643,0.185410547476054,0.0967289089036269,0.0161571622128558
0.286363636363636,0.226496767425764,0.490856682662805,0.743865759901542,0.540003524758054,0.395598269900391,0.256374301839964,0.319092851409202,0.18741510319137,0.0978979052330172,0.0162691190167704
0.291212121212121,0.256059315590252,0.48206380190428,0.765084052525969,0.565482723846609,0.423109071122965,0.285412013593221,0.321212277974332,0.1893608557807,0.0990423824114922,0.0163739042371566
0.296060606060606,0.285384246039843,0.473216771188329,0.785510436162542,0.590414800899397,0.450218455188915,0.314185975845719,0.323143505905512,0.191244361220874,0.100161119786548,0.0164713101645114
0.300909090909091,0.314444345849488,0.464312636302416,0.805123004357087,0.614777188701398,0.47690193229247,0.342669926320928,0.324871986203464,0.193061826972722,0.101252786558099,0.0165611138635674
0.305757575757576,0.343212647851461,0.455348380118027,0.823900136198542,0.638547863730082,0.503135436629496,0.370837879304239,0.326381329565381,0.194809068533903,0.102315929464033,0.0166430758714942
0.310606060606061,0.371662455660327,0.446320919778132,0.841820442145235,0.661705366560156,0.528895350583048,0.398664150293737,0.327653013678474,0.19648145919379,0.103348958710658,0.0167169387398045
0.315454545454545,0.399767368446634,0.43722710377543,0.85886269934918,0.684228821738252,0.554158528734995,0.426123380428477,0.328666035697757,0.198073871740025,0.104350131851408,0.0167824253978703
0.32030303030303,0.427501305436329,0.428063708915571,0.875005777286464,0.706097957127745,0.578902321720765,0.453190560679721,0.329396499986728,0.199580610600479,0.105317535258106,0.016839237312159
0.325151515151515,0.454838530113177,0.418827437159206,0.890228556787709,0.727293122736637,0.603104599952255,0.479841055792,0.329817130817316,0.200995332575451,0.106249062756592,0.0168870524107207
0.33,0.481753674101715,0.4095149123364,0.904509849945288,0.747795309060967,0.626743777243848,0.506050627962666,0.329896701008895,0.202310953907055,0.107142390909074,0.016925522736973
0.334848484848485,0.508221760708569,0.400122676726528,0.917828336534012,0.767586165006099,0.649798834388748,0.531795460250568,0.329599372395037,0.203519540925732,0.107994950314696,0.0169542717901637
0.33969696969697,0.534218228100311,0.390647187496443,0.930162547470987,0.786648015494072,0.672249342748218,0.557052179706937,0.32888395630868,0.204612180882991,0.108803892161719,0.0169728915018178
0.344545454545455,0.559718952096327,0.381084812989206,0.941490952524936,0.804963878935681,0.694075487935714,0.581797880224403,0.327703129024219,0.205578828794146,0.109566049091843,0.0169809387875877
0.349393939393939,0.584700268555558,0.37143182885529,0.95179225627835,0.822517484854916,0.715258093702599,0.606010145103486,0.326002691019839,0.206408125139185,0.110277889219676,0.0169779316018034
0.354242424242424,0.609138995336322,0.361684414017645,0.961046085669584,0.839293292122449,0.73577864616387,0.62966706934001,0.323721061644553,0.207087178062689,0.110935461875174,0.0169633444070487
0.359090909090909,0.633012453808871,0.351838646461512,0.969234379037776,0.855276508519117,0.755619318543422,0.652747281641885,0.320789384818551,0.207601302232722,0.111534333286871,0.0169366029525056
0.363939393939394,0.656298489900674,0.34189049883933,0.976343965678815,0.870453112766042,0.774762996672245,0.67522996618973,0.317132922625838,0.207933704728952,0.112069509976087,0.0168970782316062
0.368787878787879,0.678975494654948,0.331835833880473,0.982371012454577,0.884809880816984,0.793193305544114,0.697094884163307,0.312674829436437,0.208065106224234,0.112535347056564,0.016844079460374
0.373636363636364,0.701022424283311,0.321670399594956,0.987328021556103,0.898334419261637,0.810894637328457,0.718322395064912,0.307343761724384,0.207973283362824,0.112925437889363,0.0167768458809512
0.378484848484848,0.722418819693982,0.311389824259551,0.991253421046314,0.911015210385279,0.827852181368706,0.738893477882404,0.301086509375332,0.20763251583604,0.113232480574496,0.0166945371478342
0.383333333333333,0.743144825477394,0.30098961117404,0.994221812282052,0.922841676185799,0.844051956870247,0.758789752148992,0.293884809285858,0.207012919745191,0.113448115494757,0.0165962219940429
0.388181818181818,0.7631812083316,0.290465133174559,0.996349676800281,0.933804273155687,0.859480849225573,0.777993498975275,0.285770979547258,0.20607964859664,0.113562726463883,0.0164808647964699
0.393030303030303,0.782509374910376,0.279811626890176,0.997789532066569,0.943894637044018,0.874126651265726,0.796487682152547,0.276832483576648,0.204791947130445,0.113565195836736,0.0163473095579335
0.397878787878788,0.80111138907746,0.269024186727919,0.998709983086114,0.95310580900547,0.887978111212688,0.814255969456733,0.267197846167605,0.203102055995693,0.113442601034813,0.0161942606895665
0.402727272727273,0.818969988550913,0.258097758570563,0.999269267019727,0.961432594506678,0.901024989807558,0.831282754322098,0.257008285909034,0.200953996406674,0.11317983609129,0.0160202597992631
0.407575757575758,0.836068600922156,0.247027133170417,0.999595360161343,0.968872138501055,0.913258130114141,0.847553178106233,0.246390049467253,0.198282330676367,0.112759136726072,0.0158236574530178
0.412424242424242,0.852391359034823,0.235806939221288,0.999779670021362,0.975424850161403,0.924669545020112,0.86305315323788,0.235439494064079,0.195011127149786,0.112159480761173,0.0156025785516831
0.417272727272727,0.86792311570915,0.224431636089592,0.999881540601904,0.98109588132309,0.93525252975504,0.877769387633789,0.224221673993792,0.191053603538543,0.111355826995386,0.0153548795201085
0.422121212121212,0.882649457798243,0.212895506184316,0.999936956467223,0.985897445085456,0.945001810263111,0.891689410900479,0.212776302436927,0.186313336219581,0.110318144695381,0.0150780948854701
0.426969696969697,0.896556719563177,0.201192646944171,0.999966749534001,0.989852302019497,0.953913743735648,0.90480160301684,0.201125295771056,0.180688512330662,0.109010172800047,0.0147693699463349
0.431818181818182,0.909631995354518,0.189316962418794,0.999982617255106,0.9929985857697,0.961986596210211,0.917095226447606,0.18927906430434,0.174081249053902,0.107387834241898,0.01442537497961
0.436666666666667,0.9218631515885,0.177262154419271,0.999990997856551,0.995395474900201,0.969220935794578,0.928560463002071,0.177240915349273,0.166413713036299,0.105397221185188,0.0140421946046165
0.441515151515152,0.933238838006734,0.165021713211526,0.999995387422237,0.997127731767067,0.975620201775185,0.939188457284653,0.165009863318893,0.157650059856592,0.102972073837223,0.0136151832106286
0.446363636363636,0.943748498209012,0.152588907724309,0.999997665983687,0.998305287515554,0.981191543959599,0.948971369376999,0.152582331296455,0.14781703918071,0.100030728287962,0.0131387732458356
0.451212121212121,0.953382379449429,0.139956775241454,0.99999883664139,0.999054139030506,0.985947078093094,0.957902440599868,0.139953149315609,0.137010050068116,0.0964726731996442,0.0126062168032151
0.456060606060606,0.962131541686727,0.127118110545996,0.999998999999978,0.999499416335755,0.989905773369386,0.965976078090652,0.127114627363783,0.125374979444981,0.092175266233464,0.0120092308368607
0.460909090909091,0.969987865880467,0.114065454481348,0.999998999999978,0.999748034531844,0.993096258231471,0.973187966964014,0.114061512542981,0.113072396538985,0.0869920622323877,0.0113374998482209
0.465757575757576,0.976944061525329,0.100791081892232,0.999998999999978,0.999879248189516,0.995560815421417,0.979535223847536,0.100786549580737,0.100243855684654,0.0807559111010181,0.0105779620864531
0.470606060606061,0.982993673416551,0.0872869889053433,0.999998999999978,0.999945077851869,0.997360485809742,0.985016614215584,0.0872816694235165,0.0869948503345637,0.0732924549725136,0.009713756751913
0.475454545454545,0.988131087640222,0.0735448795067518,0.999998999999978,0.999976528917054,0.998580017258548,0.989632871397401,0.0735384593741387,0.073394197753028,0.0644510146783066,0.00872262129053341
0.48030303030303,0.992351536782881,0.0595561513698305,0.999998999999978,0.999990774850156,0.99932905893013,0.993387184163788,0.0595480855318458,0.0594817443902132,0.0541540788234539,0.00757435900151328
0.485151515151515,0.995651104355573,0.0453118808840485,0.999998999999978,0.999996807161951,0.999734160057543,0.99628597750734,0.0453010902469641,0.0452774284686927,0.0424467872056839,0.00622665586828764
0.49,0.998026728428272,0.0308028073311639,0.999998999999978,0.999998999999978,0.999919716145259,0.998340234017092,0.0307866430712507,0.0307866430712507,0.0295061063954627,0.00461778758120938


==> data/spectral_concentration_data.csv <==
k_5,eig_5,k_10,eig_10,k_30,eig_30
0,0.999999999999871,0,1,0,1
0.102564102564103,0.999999999982123,0.0506329113924051,1,0.0167364016736402,1
0.205128205128205,0.999999998835851,0.10126582278481,1,0.0334728033472803,1
0.307692307692308,0.999999952782777,0.151898734177215,1,0.0502092050209205,1
0.41025641025641,0.999998668056507,0.20253164556962,0.999999999999999,0.0669456066945607,1
0.512820512820513,0.999972406940701,0.253164556962025,0.999999999999999,0.0836820083682008,1
0.615384615384615,0.999569259332163,0.30379746835443,0.999999999999999,0.100418410041841,1
0.717948717948718,0.99493292758789,0.354430379746835,0.999999999999973,0.117154811715481,1
0.82051282051282,0.957239124248604,0.405063291139241,0.999999999999265,0.133891213389121,1
0.923076923076923,0.776977352099365,0.455696202531646,0.999999999982529,0.150627615062762,1
1.02564102564103,0.398093697828968,0.506329113924051,0.999999999642185,0.167364016736402,1
1.12820512820513,0.105367981714777,0.556962025316456,0.99999999364577,0.184100418410042,1
1.23076923076923,0.0159855956566977,0.607594936708861,0.999999901731134,0.200836820083682,1
1.33333333333333,0.00170838366512124,0.658227848101266,0.999998673812633,0.217573221757322,1
1.43589743589744,0.000144021379117646,0.708860759493671,0.99998438829876,0.234309623430962,1
1.53846153846154,1.00130373528684e-05,0.759493670886076,0.999840272145787,0.251046025104602,1
1.64102564102564,5.86263109139649e-07,0.810126582278481,0.998592748514956,0.267782426778243,1
1.74358974358974,2.92815988690526e-08,0.860759493670886,0.989569934413504,0.284518828451883,1
1.84615384615385,1.25893366644213e-09,0.911392405063291,0.938913633487886,0.301255230125523,1
1.94871794871795,4.69059042829049e-11,0.962025316455696,0.753417289425705,0.317991631799163,1
2.05128205128205,1.52209680267199e-12,1.0126582278481,0.408558131620471,0.334728033472803,1
2.15384615384615,4.30995353436901e-14,1.06329113924051,0.130050055686851,0.351464435146443,1
2.25641025641026,8.14640630135667e-16,1.11392405063291,0.0264386210147299,0.368200836820084,1
2.35897435897436,3.55560432697554e-16,1.16455696202532,0.00405369666690566,0.384937238493724,1
2.46153846153846,2.4975423104077e-16,1.21518987341772,0.000518625607470329,0.401673640167364,1
2.56410256410256,2.43258500922955e-16,1.26582278481013,5.77715977116943e-05,0.418410041841004,1
2.66666666666667,1.88361767211778e-16,1.31645569620253,5.71194944282573e-06,0.435146443514644,1
2.76923076923077,1.38325705870342e-16,1.36708860759494,5.06885818071373e-07,0.451882845188285,1
2.87179487179487,1.01769386705444e-16,1.41772151898734,4.06875432225859e-08,0.468619246861925,1
2.97435897435897,8.80723803999467e-17,1.46835443037975,2.97167747042139e-09,0.485355648535565,1
3.07692307692308,6.81934515752692e-17,1.51898734177215,1.98414814440573e-10,0.502092050209205,1
3.17948717948718,5.98910353962018e-17,1.56962025316456,1.21583836977591e-11,0.518828451882845,1
3.28205128205128,3.15312710985019e-17,1.62025316455696,6.86274598140666e-13,0.535564853556485,1
3.38461538461538,0,1.67088607594937,3.61729368404363e-14,0.552301255230126,1
3.48717948717949,0,1.72151898734177,1.96406955551956e-15,0.569037656903766,1
3.58974358974359,0,1.77215189873418,5.73618521454156e-16,0.585774058577406,1
3.69230769230769,0,1.82278481012658,3.60378135692392e-16,0.602510460251046,1
3.79487179487179,0,1.87341772151899,3.25383507201578e-16,0.619246861924686,1
3.8974358974359,0,1.92405063291139,2.88471720368454e-16,0.635983263598326,1
4,0,1.9746835443038,2.69720388418291e-16,0.652719665271967,0.999999999999999
4.1025641025641,0,2.0253164556962,2.52143715686362e-16,0.669456066945607,0.999999999999999
NaN,NaN,2.07594936708861,2.22191288757761e-16,0.686192468619247,0.999999999999999
NaN,NaN,2.12658227848101,2.19310328883233e-16,0.702928870292887,0.999999999999999
NaN,NaN,2.17721518987342,1.9832804769206e-16,0.719665271966527,0.999999999999987
NaN,NaN,2.22784810126582,1.80291478346706e-16,0.736401673640167,0.999999999999864
NaN,NaN,2.27848101265823,1.53278927411202e-16,0.753138075313807,0.999999999998613
NaN,NaN,2.32911392405063,1.33994919300694e-16,0.769874476987448,0.999999999986598
NaN,NaN,2.37974683544304,1.12758126769643e-16,0.786610878661088,0.999999999876688
NaN,NaN,2.43037974683544,9.41624489216518e-17,0.803347280334728,0.999999998920348
NaN,NaN,2.48101265822785,9.32309547753867e-17,0.820083682008368,0.999999991017276
NaN,NaN,2.53164556962025,7.11409824804718e-17,0.836820083682008,0.999999929098504
NaN,NaN,2.58227848101266,6.09217987037497e-17,0.853556485355649,0.999999470181647
NaN,NaN,2.63291139240506,5.97079292221184e-17,0.870292887029289,0.999996261590791
NaN,NaN,2.68354430379747,4.88207759857877e-17,0.887029288702929,0.999975176605212
NaN,NaN,2.73417721518987,2.29694708404898e-17,0.903765690376569,0.999845601799249
NaN,NaN,2.78481012658228,6.05796138790089e-18,0.920502092050209,0.999106647846517
NaN,NaN,2.83544303797468,0,0.937238493723849,0.995249940761015
NaN,NaN,2.88607594936709,0,0.95397489539749,0.977384671689354
NaN,NaN,2.93670886075949,0,0.97071129707113,0.909068365574498
NaN,NaN,2.9873417721519,0,0.98744769874477,0.722502264523273
NaN,NaN,3.0379746835443,0,1.00418410041841,0.421349723806494
NaN,NaN,3.08860759493671,0,1.02092050209205,0.165708343734031
NaN,NaN,3.13924050632911,0,1.03765690376569,0.0466524058973611
NaN,NaN,3.18987341772152,0,1.05439330543933,0.010593312204792
NaN,NaN,3.24050632911392,0,1.07112970711297,0.0021085938554357
NaN,NaN,3.29113924050633,0,1.08786610878661,0.00038280747291058
NaN,NaN,3.34177215189873,0,1.10460251046025,6.45307242850592e-05
NaN,NaN,3.39240506329114,0,1.12133891213389,1.0196293534386e-05
NaN,NaN,3.44303797468354,0,1.13807531380753,1.51921812473057e-06
NaN,NaN,3.49367088607595,0,1.15481171548117,2.1438858276745e-07
NaN,NaN,3.54430379746835,0,1.17154811715481,2.87523970989879e-08
NaN,NaN,3.59493670886076,0,1.18828451882845,3.67492542944439e-09
NaN,NaN,3.64556962025316,0,1.20502092050209,4.48681105226517e-10
NaN,NaN,3.69620253164557,0,1.22175732217573,5.24329722239915e-11
NaN,NaN,3.74683544303797,0,1.23849372384937,5.87482120654434e-12
NaN,NaN,3.79746835443038,0,1.25523012552301,6.32317171686832e-13
NaN,NaN,3.84810126582278,0,1.27196652719665,6.52254461027988e-14
NaN,NaN,3.89873417721519,0,1.28870292887029,6.27974087096208e-15
NaN,NaN,3.9493670886076,0,1.30543933054393,7.93288230409556e-16
NaN,NaN,4,0,1.32217573221757,5.62155474245759e-16
NaN,NaN,4.05063291139241,0,1.33891213389121,5.60048640792076e-16
NaN,NaN,NaN,NaN,1.35564853556485,5.52897330435241e-16
NaN,NaN,NaN,NaN,1.37238493723849,5.33745839810513e-16
NaN,NaN,NaN,NaN,1.38912133891213,5.30281446911258e-16
NaN,NaN,NaN,NaN,1.40585774058577,5.16532457591379e-16
NaN,NaN,NaN,NaN,1.42259414225941,4.88973020940841e-16
NaN,NaN,NaN,NaN,1.43933054393305,4.75832951824874e-16
NaN,NaN,NaN,NaN,1.45606694560669,4.72506377655697e-16
NaN,NaN,NaN,NaN,1.47280334728033,4.66064043316779e-16
NaN,NaN,NaN,NaN,1.48953974895397,4.55203152123728e-16
NaN,NaN,NaN,NaN,1.50627615062761,4.32505953017364e-16
NaN,NaN,NaN,NaN,1.52301255230126,4.24980757708001e-16
NaN,NaN,NaN,NaN,1.5397489539749,4.0166447816649e-16
NaN,NaN,NaN,NaN,1.55648535564854,3.98642940208316e-16
NaN,NaN,NaN,NaN,1.57322175732218,3.96730993377824e-16
NaN,NaN,NaN,NaN,1.58995815899582,3.86110043908315e-16
NaN,NaN,NaN,NaN,1.60669456066946,3.65781612558711e-16
NaN,NaN,NaN,NaN,1.6234309623431,3.54758353021461e-16
NaN,NaN,NaN,NaN,1.64016736401674,3.47565493825026e-16
NaN,NaN,NaN,NaN,1.65690376569038,3.47073350495676e-16
NaN,NaN,NaN,NaN,1.67364016736402,3.44960205273407e-16
NaN,NaN,NaN,NaN,1.69037656903766,3.42909142981321e-16
NaN,NaN,NaN,NaN,1.7071129707113,3.05130678135509e-16
NaN,NaN,NaN,NaN,1.72384937238494,2.99675830376854e-16
NaN,NaN,NaN,NaN,1.74058577405858,2.97113181220317e-16
NaN,NaN,NaN,NaN,1.75732217573222,2.93019791352951e-16
NaN,NaN,NaN,NaN,1.77405857740586,2.87907209271618e-16
NaN,NaN,NaN,NaN,1.7907949790795,2.74842205569352e-16
NaN,NaN,NaN,NaN,1.80753138075314,2.68093298984407e-16
NaN,NaN,NaN,NaN,1.82426778242678,2.6160181800767e-16
NaN,NaN,NaN,NaN,1.84100418410042,2.60879399228073e-16
NaN,NaN,NaN,NaN,1.85774058577406,2.5422994005812e-16
NaN,NaN,NaN,NaN,1.8744769874477,2.40313734728334e-16
NaN,NaN,NaN,NaN,1.89121338912134,2.32703146959971e-16
NaN,NaN,NaN,NaN,1.90794979079498,2.23956321557714e-16
NaN,NaN,NaN,NaN,1.92468619246862,2.2388988240137e-16
NaN,NaN,NaN,NaN,1.94142259414226,2.22562007670966e-16
NaN,NaN,NaN,NaN,1.9581589958159,2.20376865030749e-16
NaN,NaN,NaN,NaN,1.97489539748954,2.08845442697725e-16
NaN,NaN,NaN,NaN,1.99163179916318,1.9423191549545e-16
NaN,NaN,NaN,NaN,2.00836820083682,1.82074057976134e-16
NaN,NaN,NaN,NaN,2.02510460251046,1.78045974610819e-16
NaN,NaN,NaN,NaN,2.0418410041841,1.65125632610767e-16
NaN,NaN,NaN,NaN,2.05857740585774,1.61022665640465e-16
NaN,NaN,NaN,NaN,2.07531380753138,1.56747860167063e-16
NaN,NaN,NaN,NaN,2.09205020920502,1.47173863110444e-16
NaN,NaN,NaN,NaN,2.10878661087866,1.46199495018434e-16
NaN,NaN,NaN,NaN,2.1255230125523,1.4482539233391e-16
NaN,NaN,NaN,NaN,2.14225941422594,1.42429790636298e-16
NaN,NaN,NaN,NaN,2.15899581589958,1.34991113560081e-16
NaN,NaN,NaN,NaN,2.17573221757322,1.32773712414163e-16
NaN,NaN,NaN,NaN,2.19246861924686,1.19194713787548e-16
NaN,NaN,NaN,NaN,2.2092050209205,1.09115587452742e-16
NaN,NaN,NaN,NaN,2.22594142259414,1.06106873736271e-16
NaN,NaN,NaN,NaN,2.24267782426778,1.01527077341758e-16
NaN,NaN,NaN,NaN,2.25941422594142,9.94881628466937e-17
NaN,NaN,NaN,NaN,2.27615062761506,9.4980427368243e-17
NaN,NaN,NaN,NaN,2.2928870292887,9.35619400388099e-17
NaN,NaN,NaN,NaN,2.30962343096234,8.78416491228449e-17
NaN,NaN,NaN,NaN,2.32635983263598,8.0992600629148e-17
NaN,NaN,NaN,NaN,2.34309623430962,6.00719263269383e-17
NaN,NaN,NaN,NaN,2.35983263598326,5.58984236589658e-17
NaN,NaN,NaN,NaN,2.3765690376569,5.3538568542786e-17
NaN,NaN,NaN,NaN,2.39330543933054,5.00018378556624e-17
NaN,NaN,NaN,NaN,2.41004184100418,4.57958247730519e-17
NaN,NaN,NaN,NaN,2.42677824267782,3.54827232987053e-17
NaN,NaN,NaN,NaN,2.44351464435146,3.39304861319273e-17
NaN,NaN,NaN,NaN,2.4602510460251,3.13935598646879e-17
NaN,NaN,NaN,NaN,2.47698744769874,3.07658989589984e-17
NaN,NaN,NaN,NaN,2.49372384937239,2.80783937686666e-17
NaN,NaN,NaN,NaN,2.51046025104602,2.77218103412149e-17
NaN,NaN,NaN,NaN,2.52719665271967,1.40143257373626e-17
NaN,NaN,NaN,NaN,2.54393305439331,2.25255892237394e-18
NaN,NaN,NaN,NaN,2.56066945606695,2.06077341651194e-18
NaN,NaN,NaN,NaN,2.57740585774059,0
NaN,NaN,NaN,NaN,2.59414225941423,0
NaN,NaN,NaN,NaN,2.61087866108787,0
NaN,NaN,NaN,NaN,2.62761506276151,0
NaN,NaN,NaN,NaN,2.64435146443515,0
NaN,NaN,NaN,NaN,2.66108786610879,0
NaN,NaN,NaN,NaN,2.67782426778243,0
NaN,NaN,NaN,NaN,2.69456066945607,0
NaN,NaN,NaN,NaN,2.71129707112971,0
NaN,NaN,NaN,NaN,2.72803347280335,0
NaN,NaN,NaN,NaN,2.74476987447699,0
NaN,NaN,NaN,NaN,2.76150627615063,0
NaN,NaN,NaN,NaN,2.77824267782427,0
NaN,NaN,NaN,NaN,2.79497907949791,0
NaN,NaN,NaN,NaN,2.81171548117155,0
NaN,NaN,NaN,NaN,2.82845188284519,0
NaN,NaN,NaN,NaN,2.84518828451883,0
NaN,NaN,NaN,NaN,2.86192468619247,0
NaN,NaN,NaN,NaN,2.87866108786611,0
NaN,NaN,NaN,NaN,2.89539748953975,0
NaN,NaN,NaN,NaN,2.91213389121339,0
NaN,NaN,NaN,NaN,2.92887029288703,0
NaN,NaN,NaN,NaN,2.94560669456067,0
NaN,NaN,NaN,NaN,2.96234309623431,0
NaN,NaN,NaN,NaN,2.97907949790795,0
NaN,NaN,NaN,NaN,2.99581589958159,0
NaN,NaN,NaN,NaN,3.01255230125523,0
NaN,NaN,NaN,NaN,3.02928870292887,0
NaN,NaN,NaN,NaN,3.04602510460251,0
NaN,NaN,NaN,NaN,3.06276150627615,0
NaN,NaN,NaN,NaN,3.07949790794979,0
NaN,NaN,NaN,NaN,3.09623430962343,0
NaN,NaN,NaN,NaN,3.11297071129707,0
NaN,NaN,NaN,NaN,3.12970711297071,0
NaN,NaN,NaN,NaN,3.14644351464435,0
NaN,NaN,NaN,NaN,3.16317991631799,0
NaN,NaN,NaN,NaN,3.17991631799163,0
NaN,NaN,NaN,NaN,3.19665271966527,0
NaN,NaN,NaN,NaN,3.21338912133891,0
NaN,NaN,NaN,NaN,3.23012552301255,0
NaN,NaN,NaN,NaN,3.24686192468619,0
NaN,NaN,NaN,NaN,3.26359832635983,0
NaN,NaN,NaN,NaN,3.28033472803347,0
NaN,NaN,NaN,NaN,3.29707112970711,0
NaN,NaN,NaN,NaN,3.31380753138075,0
NaN,NaN,NaN,NaN,3.33054393305439,0
NaN,NaN,NaN,NaN,3.34728033472803,0
NaN,NaN,NaN,NaN,3.36401673640167,0
NaN,NaN,NaN,NaN,3.38075313807531,0
NaN,NaN,NaN,NaN,3.39748953974895,0
NaN,NaN,NaN,NaN,3.41422594142259,0
NaN,NaN,NaN,NaN,3.43096234309623,0
NaN,NaN,NaN,NaN,3.44769874476987,0
NaN,NaN,NaN,NaN,3.46443514644351,0
NaN,NaN,NaN,NaN,3.48117154811716,0
NaN,NaN,NaN,NaN,3.4979079497908,0
NaN,NaN,NaN,NaN,3.51464435146443,0
NaN,NaN,NaN,NaN,3.53138075313808,0
NaN,NaN,NaN,NaN,3.54811715481172,0
NaN,NaN,NaN,NaN,3.56485355648536,0
NaN,NaN,NaN,NaN,3.581589958159,0
NaN,NaN,NaN,NaN,3.59832635983264,0
NaN,NaN,NaN,NaN,3.61506276150628,0
NaN,NaN,NaN,NaN,3.63179916317992,0
NaN,NaN,NaN,NaN,3.64853556485356,0
NaN,NaN,NaN,NaN,3.6652719665272,0
NaN,NaN,NaN,NaN,3.68200836820084,0
NaN,NaN,NaN,NaN,3.69874476987448,0
NaN,NaN,NaN,NaN,3.71548117154812,0
NaN,NaN,NaN,NaN,3.73221757322176,0
NaN,NaN,NaN,NaN,3.7489539748954,0
NaN,NaN,NaN,NaN,3.76569037656904,0
NaN,NaN,NaN,NaN,3.78242677824268,0
NaN,NaN,NaN,NaN,3.79916317991632,0
NaN,NaN,NaN,NaN,3.81589958158996,0
NaN,NaN,NaN,NaN,3.8326359832636,0
NaN,NaN,NaN,NaN,3.84937238493724,0
NaN,NaN,NaN,NaN,3.86610878661088,0
NaN,NaN,NaN,NaN,3.88284518828452,0
NaN,NaN,NaN,NaN,3.89958158995816,0
NaN,NaN,NaN,NaN,3.9163179916318,0
NaN,NaN,NaN,NaN,3.93305439330544,0
NaN,NaN,NaN,NaN,3.94979079497908,0
NaN,NaN,NaN,NaN,3.96652719665272,0
NaN,NaN,NaN,NaN,3.98326359832636,0
NaN,NaN,NaN,NaN,4,0
NaN,NaN,NaN,NaN,4.01673640167364,0


==> data/supergain_theta_data.csv <==
theta,dir_025,dir_033
-90,5.52614362288214,3.00548037405228
-89.2771084337349,5.51798424241386,3.00342385927499
-88.5542168674699,5.49357650582898,2.99726051115973
-87.8313253012048,5.45313085988216,2.98700894424106
-87.1084337349398,5.39699549845203,2.97270026816347
-86.3855421686747,5.32565256547077,2.95437821279808
-85.6626506024096,5.2397128967877,2.93209929738895
-84.9397590361446,5.13990935817875,2.9059330377382
-84.2168674698795,5.02708885226431,2.8759621837665
-83.4939759036145,4.90220308206677,2.84228297814852
-82.7710843373494,4.76629817315742,2.805005425133
-82.0481927710843,4.62050326971188,2.76425355713131
-81.3253012048193,4.46601823214604,2.72016568521534
-80.6024096385542,4.30410057521359,2.67289461832921
-79.8795180722892,4.13605179538628,2.6226078348161
-79.1566265060241,3.96320324484556,2.56948758882215
-78.433734939759,3.78690171639326,2.51373093329946
-77.710843373494,3.60849490887541,2.45554964072679
-76.9879518072289,3.42931694621724,2.39517000234207
-76.2650602409638,3.25067412476387,2.332832486678
-75.5421686746988,3.07383106320951,2.26879123855677
-74.8192771084337,2.89999742690986,2.20331340047722
-74.0963855421687,2.73031539372332,2.13667823956262
-73.3734939759036,2.56584802169148,2.06917606497074
-72.6506024096386,2.40756866981443,2.00110692293784
-71.9277108433735,2.25635161191924,1.93277905946436
-71.2048192771084,2.11296397019234,1.86450714407412
-70.4819277108434,1.97805907942664,1.79661025210083
-69.7590361445783,1.85217137552286,1.72940960757023
-69.0361445783133,1.73571288243182,1.66322609393377
-68.3132530120482,1.62897135071108,1.5983775456287
-67.5903614457831,1.53211007841906,1.53517583962899
-66.8674698795181,1.44516942144676,1.47392381272618
-66.144578313253,1.36806997589006,1.41491203712807
-65.4216867469879,1.30061739003479,1.35841549395086
-64.6987951807229,1.24250873833111,1.30469019114307
-63.9759036144578,1.19334036477552,1.25396977913021
-63.2530120481928,1.15261707882198,1.2064622237951
-62.5301204819277,1.1197625637511,1.16234660207824
-61.8072289156626,1.09413083579104,1.12177009024629
-61.0843373493976,1.07501857266131,1.08484521847539
-60.3614457831325,1.0616781130483,1.05164746756719
-59.6385542168675,1.05333091424899,1.02221328410086
-58.9156626506024,1.04918124424034,0.996538588882292
-58.1927710843374,1.04842987710721,0.974577849964515
-57.4698795180723,1.05028755740418,0.956243785604615
-56.7469879518072,1.05398799988804,0.94140775416178
-56.0240963855422,1.05880019631396,0.929900877066217
-55.3012048192771,1.06403981073657,0.921515927608413
-54.578313253012,1.06907945900768,0.916010002510403
-53.855421686747,1.07335768681471,0.913107975237957
-53.1325301204819,1.07638648347423,0.91250671009086
-52.4096385542169,1.07775719547639,0.913879994670696
-51.6867469879518,1.07714473406922,0.916884125881677
-50.9638554216867,1.07431000445995,0.921164061783117
-50.2409638554217,1.06910051989795,0.926360029088605
-49.5180722891566,1.06144920128329,0.932114454682219
-48.7951807228916,1.05137140124659,0.93807907004046
-48.0722891566265,1.03896023003138,0.943922020787057
-47.3493975903614,1.02438029809189,0.949334800645506
-46.6265060240964,1.00786002618637,0.954038820636899
-45.9036144578313,0.989682706986572,0.957791421271252
-45.1807228915663,0.970176531936647,0.96039113835846
-44.4578313253012,0.949703822435789,0.9616820424238
-43.7349397590361,0.928649724608563,0.961556987859456
-43.0120481927711,0.907410641278973,0.959959630951768
-42.289156626506,0.886382682728335,0.956885105602329
-41.566265060241,0.865950418967357,0.952379281430412
-40.8433734939759,0.846476210344451,0.946536570224019
-40.1204819277108,0.828290380269862,0.939496292315075
-39.3975903614458,0.811682473781712,0.931437663021027
-38.6746987951807,0.796893818932708,0.922573509191214
-37.9518072289157,0.78411157505726,0.913142875278279
-37.2289156626506,0.773464413600943,0.903402725224405
-36.5060240963855,0.765019934258437,0.8936189887313
-35.7831325301205,0.758783872735943,0.884057236100135
-35.0602409638554,0.754701107737957,0.874973292814351
-34.3373493975904,0.752658425095148,0.866604121629824
-33.6144578313253,0.752488947696996,0.85915930467486
-32.8915662650602,0.753978092503694,0.852813449892255
-32.1686746987952,0.756870871815534,0.84769982451367
-31.4457831325301,0.760880316552874,0.843905483141891
-30.7228915662651,0.765696765827923,0.841468110040612
-30,0.770997740712634,0.840374735641862
-29.2771084337349,0.776458101782715,0.840562417954834
-28.5542168674699,0.781760180482992,0.841920902963219
-27.8313253012048,0.786603574098073,0.844297197213228
-27.1084337349398,0.790714303324381,0.847501904012034
-26.3855421686747,0.79385305003767,0.851317095638069
-25.6626506024096,0.795822220431446,0.855505421479745
-24.9397590361446,0.796471614570254,0.859820089762327
-24.2168674698795,0.795702526570492,0.864015311921214
-23.4939759036145,0.793470148836248,0.86785676670028
-22.7710843373494,0.789784207556132,0.871131628019225
-22.0481927710843,0.784707813337423,0.873657708081523
-21.3253012048193,0.778354568608532,0.875291295667292
-20.6024096385542,0.770884030372302,0.875933318633242
-19.8795180722892,0.762495681141163,0.875533527825077
-19.1566265060241,0.75342161057888,0.874092484354219
-18.433734939759,0.74391815377767,0.871661229993307
-17.710843373494,0.734256767659322,0.868338626965458
-16.9879518072289,0.724714453393576,0.864266463660356
-16.2650602409639,0.715564048947689,0.859622531417861
-15.5421686746988,0.707064721239423,0.854611978952375
-14.8192771084337,0.699452981534379,0.849457339878616
-14.0963855421687,0.692934530781692,0.844387700225611
-13.3734939759036,0.687677213975948,0.839627522614267
-12.6506024096386,0.683805325214047,0.83538566874735
-11.9277108433735,0.681395459087516,0.831845160052942
-11.2048192771084,0.680474050942197,0.829154187132215
-10.4819277108434,0.681016690149677,0.827418822934116
-9.75903614457831,0.682949228882299,0.826697814605845
-9.03614457831325,0.686150646121209,0.826999728407571
-8.31325301204819,0.690457564974811,0.828282605795909
-7.59036144578313,0.695670263046938,0.830456162603117
-6.86746987951807,0.701559962675183,0.833386433665038
-6.14457831325301,0.707877142290339,0.836902639097324
-5.42168674698795,0.714360573605274,0.840805932448575
-4.69879518072289,0.720746763189556,0.84487959149694
-3.97590361445783,0.726779462219652,0.848900135029745
-3.25301204819277,0.732218905397411,0.852648797954581
-2.53012048192771,0.736850449353518,0.855922775544512
-1.80722891566265,0.740492302006255,0.858545656947557
-1.08433734939759,0.743002066597972,0.860376508037745
-0.36144578313253,0.744281866349726,0.861317132311968
0.36144578313253,0.744281866349726,0.861317132311968
1.08433734939759,0.743002066597972,0.860376508037745
1.80722891566265,0.740492302006255,0.858545656947557
2.53012048192771,0.736850449353518,0.855922775544512
3.25301204819277,0.732218905397411,0.852648797954581
3.97590361445783,0.726779462219652,0.848900135029745
4.69879518072289,0.720746763189556,0.84487959149694
5.42168674698795,0.714360573605274,0.840805932448575
6.14457831325301,0.707877142290339,0.836902639097324
6.86746987951807,0.701559962675183,0.833386433665038
7.59036144578313,0.695670263046938,0.830456162603117
8.31325301204819,0.690457564974811,0.828282605795909
9.03614457831325,0.686150646121209,0.826999728407571
9.75903614457831,0.682949228882299,0.826697814605845
10.4819277108434,0.681016690149677,0.827418822934116
11.2048192771084,0.680474050942197,0.829154187132215
11.9277108433735,0.681395459087516,0.831845160052942
12.6506024096386,0.683805325214047,0.83538566874735
13.3734939759036,0.687677213975948,0.839627522614267
14.0963855421687,0.692934530781692,0.844387700225611
14.8192771084337,0.699452981534379,0.849457339878616
15.5421686746988,0.707064721239423,0.854611978952375
16.2650602409639,0.715564048947689,0.859622531417861
16.9879518072289,0.724714453393576,0.864266463660356
17.710843373494,0.734256767659322,0.868338626965458
18.433734939759,0.74391815377767,0.871661229993307
19.1566265060241,0.75342161057888,0.874092484354219
19.8795180722892,0.762495681141163,0.875533527825077
20.6024096385542,0.770884030372302,0.875933318633242
21.3253012048193,0.778354568608532,0.875291295667292
22.0481927710843,0.784707813337423,0.873657708081523
22.7710843373494,0.789784207556132,0.871131628019225
23.4939759036145,0.793470148836248,0.86785676670028
24.2168674698795,0.795702526570492,0.864015311921214
24.9397590361446,0.796471614570254,0.859820089762327
25.6626506024096,0.795822220431446,0.855505421479745
26.3855421686747,0.79385305003767,0.851317095638069
27.1084337349398,0.790714303324381,0.847501904012034
27.8313253012048,0.786603574098073,0.844297197213228
28.5542168674699,0.781760180482992,0.841920902963219
29.2771084337349,0.776458101782715,0.840562417954834
30,0.770997740712634,0.840374735641862
30.7228915662651,0.765696765827923,0.841468110040612
31.4457831325301,0.760880316552874,0.843905483141891
32.1686746987952,0.756870871815534,0.84769982451367
32.8915662650602,0.753978092503694,0.852813449892255
33.6144578313253,0.752488947696996,0.85915930467486
34.3373493975904,0.752658425095148,0.866604121629824
35.0602409638554,0.754701107737957,0.874973292814351
35.7831325301205,0.758783872735943,0.884057236100135
36.5060240963855,0.765019934258437,0.8936189887313
37.2289156626506,0.773464413600943,0.903402725224405
37.9518072289157,0.78411157505726,0.913142875278279
38.6746987951807,0.796893818932708,0.922573509191214
39.3975903614458,0.811682473781712,0.931437663021027
40.1204819277108,0.828290380269862,0.939496292315075
40.8433734939759,0.846476210344451,0.946536570224019
41.566265060241,0.865950418967357,0.952379281430412
42.289156626506,0.886382682728335,0.956885105602329
43.0120481927711,0.907410641278973,0.959959630951768
43.7349397590361,0.928649724608563,0.961556987859456
44.4578313253012,0.949703822435789,0.9616820424238
45.1807228915663,0.970176531936647,0.96039113835846
45.9036144578313,0.989682706986572,0.957791421271252
46.6265060240964,1.00786002618637,0.954038820636899
47.3493975903614,1.02438029809189,0.949334800645506
48.0722891566265,1.03896023003138,0.943922020787057
48.7951807228916,1.05137140124659,0.93807907004046
49.5180722891566,1.06144920128329,0.932114454682219
50.2409638554217,1.06910051989795,0.926360029088605
50.9638554216867,1.07431000445995,0.921164061783117
51.6867469879518,1.07714473406922,0.916884125881677
52.4096385542169,1.07775719547639,0.913879994670696
53.1325301204819,1.07638648347423,0.91250671009086
53.855421686747,1.07335768681471,0.913107975237957
54.578313253012,1.06907945900768,0.916010002510403
55.3012048192771,1.06403981073657,0.921515927608413
56.0240963855422,1.05880019631396,0.929900877066217
56.7469879518072,1.05398799988804,0.94140775416178
57.4698795180723,1.05028755740418,0.956243785604615
58.1927710843374,1.04842987710721,0.974577849964515
58.9156626506024,1.04918124424034,0.996538588882292
59.6385542168675,1.05333091424899,1.02221328410086
60.3614457831325,1.0616781130483,1.05164746756719
61.0843373493976,1.07501857266131,1.08484521847539
61.8072289156626,1.09413083579104,1.12177009024629
62.5301204819277,1.1197625637511,1.16234660207824
63.2530120481928,1.15261707882198,1.2064622237951
63.9759036144578,1.19334036477552,1.25396977913021
64.6987951807229,1.24250873833111,1.30469019114307
65.4216867469879,1.30061739003479,1.35841549395086
66.144578313253,1.36806997589006,1.41491203712807
66.8674698795181,1.44516942144676,1.47392381272618
67.5903614457831,1.53211007841906,1.53517583962899
68.3132530120482,1.62897135071108,1.5983775456287
69.0361445783133,1.73571288243182,1.66322609393377
69.7590361445783,1.85217137552286,1.72940960757023
70.4819277108434,1.97805907942664,1.79661025210083
71.2048192771084,2.11296397019234,1.86450714407412
71.9277108433735,2.25635161191924,1.93277905946436
72.6506024096386,2.40756866981443,2.00110692293784
73.3734939759036,2.56584802169148,2.06917606497074
74.0963855421687,2.73031539372332,2.13667823956262
74.8192771084337,2.89999742690986,2.20331340047722
75.5421686746988,3.07383106320951,2.26879123855677
76.2650602409638,3.25067412476387,2.332832486678
76.9879518072289,3.42931694621724,2.39517000234207
77.710843373494,3.60849490887541,2.45554964072679
78.433734939759,3.78690171639326,2.51373093329946
79.1566265060241,3.96320324484556,2.56948758882215
79.8795180722892,4.13605179538628,2.6226078348161
80.6024096385542,4.30410057521359,2.67289461832921
81.3253012048193,4.46601823214604,2.72016568521534
82.0481927710843,4.62050326971188,2.76425355713131
82.7710843373494,4.76629817315742,2.805005425133
83.4939759036145,4.90220308206677,2.84228297814852
84.2168674698795,5.02708885226431,2.8759621837665
84.9397590361446,5.13990935817875,2.9059330377382
85.6626506024096,5.2397128967877,2.93209929738895
86.3855421686747,5.32565256547077,2.95437821279808
87.1084337349398,5.39699549845203,2.97270026816347
87.8313253012048,5.45313085988216,2.98700894424106
88.5542168674699,5.49357650582898,2.99726051115973
89.2771084337349,5.51798424241386,3.00342385927499
90,5.52614362288214,3.00548037405228


==> data/superoscillations_Nlarge_data.csv <==
f,mag_delta,mag_aux,mag_nyquist
0.000400080016003201,0.989206419227483,0.997369393963244,NaN
0.0012002400480096,0.957342994999477,0.976473674169684,NaN
0.002000400080016,0.90563860885076,0.935470139539968,NaN
0.0028005601120224,0.836076387868381,0.875899236611406,NaN
0.00360072014402881,0.751302902682418,0.799984954810574,NaN
0.00440088017603521,0.654507547404112,0.710535559759762,NaN
0.00520104020804161,0.549278104029554,0.610818892220353,NaN
0.00600120024004801,0.439439649310107,0.504418284812283,NaN
0.00680136027205441,0.32888474344132,0.395076057552081,NaN
0.00760152030406081,0.221403207886254,0.2865321071908,NaN
0.00840168033606721,0.120519737352525,0.182365277695335,NaN
0.00920184036807361,0.0293471045677678,0.0858449834895106,NaN
0.01000200040008,0.0495381650094911,0.000200032902469516,0.000200032902469516
0.0108021604320864,0.114191998188832,0.0734898580302144,NaN
0.0116023204640928,0.163366712419283,0.132373749495032,NaN
0.0124024804960992,0.196540240125301,0.175879377600349,NaN
0.0132026405281056,0.213909993417342,0.203729273563009,NaN
0.014002800560112,0.216352531645367,0.216324446343988,NaN
0.0148029605921184,0.205351912626802,0.214696762022061,NaN
0.0156031206241248,0.182901147069582,0.200433203903499,NaN
0.0164032806561312,0.151382455504446,0.175576470590117,NaN
0.0172034406881376,0.113432983797177,0.142507456100887,NaN
0.018003600720144,0.0718032211758637,0.103815938135453,NaN
0.0188037607521504,0.0292155585448501,0.0621662418136512,NaN
0.0196039207841568,0.0117697787187985,0.0201647294332843,0.0201647294332843
0.0204040808161632,0.0488747720128196,0.0197643060584164,NaN
0.0212042408481696,0.0802038964913659,0.0554883741892772,NaN
0.022004400880176,0.104320132494771,0.0852570817282918,NaN
0.0228045609121824,0.120293599836276,0.107769071968821,NaN
0.0236047209441888,0.127721264156936,0.122213016601544,NaN
0.0244048809761952,0.126717759168268,0.128281496738758,NaN
0.0252050410082016,0.11787891902345,0.126158063153053,NaN
0.026005201040208,0.10222103729352,0.116479166143186,NaN
0.0268053610722144,0.081100088011012,0.100273918838982,NaN
0.0276055211042208,0.0561160975294416,0.0788857387205964,NaN
0.0284056811362272,0.0290084972821269,0.0538807469161483,NaN
0.0292058411682336,0.00154858892859602,0.0269483541953882,NaN
0.03000600120024,0.0245647935089188,0.00020029639531678,0.00020029639531678
0.0308061612322464,0.0478007237423357,0.0259304331745078,NaN
0.0316063212642528,0.0668777155519976,0.0487730836720015,NaN
0.0324064812962593,0.0808272884694974,0.0675012536915904,NaN
0.0332066413282657,0.0890366590901981,0.0811891652182838,NaN
0.0340068013602721,0.0912689313366151,0.0892519185841316,NaN
0.0348069613922785,0.0876604939107804,0.0914641163235127,NaN
0.0356071214242849,0.0786966447447141,0.0879572045571772,NaN
0.0364072814562913,0.0651676763257093,0.0791964836836843,NaN
0.0372074414882977,0.0481087055452915,0.0659398476121787,NaN
0.0380076015203041,0.028727361405127,0.0491812702080015,NaN
0.0388077615523105,0.00832401164556907,0.0300828191938825,NaN
0.0396079215843169,0.0117905105546915,0.00989950388914296,0.00989950388914296
0.0404080816163233,0.0303747347937573,0.0100984695485322,NaN
0.0412082416483297,0.0463292950199577,0.028701461554842,NaN
0.0420084016803361,0.0587585084511657,0.0448298673646888,NaN
0.0428085617123425,0.0670175034763866,0.0575934744850927,NaN
0.0436087217443489,0.0707425660487557,0.0663375961374366,NaN
0.0444088817763553,0.0698634415325425,0.0706737279638849,NaN
0.0452090418083617,0.0645974404580959,0.0704934408770403,NaN
0.0460092018403681,0.0554262855341803,0.065965235380374,NaN
0.0468093618723745,0.043057639954774,0.0575150825665643,NaN
0.0476095219043809,0.0283741164034836,0.0457923070095851,NaN
0.0484096819363873,0.0123732349983963,0.0316232749793966,NaN
0.0492098419683937,0.00389775815866541,0.0159559941501915,NaN
0.0500100020004001,0.0194081027646234,0.000200824841302634,0.000200824841302634
0.0508101620324065,0.0332067116194166,0.0158404698157312,NaN
0.0516103220644129,0.0444785749447887,0.030018918434679,NaN
0.0524104820964193,0.0525911378479771,0.0419099698972361,NaN
0.0532106421284257,0.0571281037566672,0.0508516933576279,NaN
0.0540108021604321,0.0579089491482926,0.0563816683169934,NaN
0.0548109621924385,0.0549933497386381,0.0582592245537838,NaN
0.0556111222244449,0.048670658464361,0.0564737086977405,NaN
0.0564112822564513,0.0394354836352598,0.0512386610155232,NaN
0.0572114422884577,0.0279512375263593,0.0429726280157964,NaN
0.0580116023204641,0.0150042135911339,0.03226811474335,NaN
0.0588117623524705,0.00145126590925159,0.0198508506074417,NaN
0.0596119223844769,0.0118355199448738,0.00653206713232379,0.00653206713232379
0.0604120824164833,0.0240236742746383,0.0068431626232323,NaN
0.0612122424484897,0.0343713331637115,0.0194483119688718,NaN
0.0620124024804961,0.0422713137141362,0.0305253389335409,NaN
0.0628125625125025,0.0472857159344768,0.0394292213263019,NaN
0.0636127225445089,0.0491691366259733,0.0456645294368712,NaN
0.0644128825765153,0.0478793276556368,0.0489120162122449,NaN
0.0652130426085217,0.0435749330795092,0.0490438525909032,NaN
0.0660132026405281,0.0366007463722889,0.0461268514052752,NaN
0.0668133626725345,0.0274616909296376,0.0404137626199914,NaN
0.0676135227045409,0.0167873982214402,0.0323234408942812,NaN
0.0684136827365473,0.0052897991187786,0.0224113409456969,NaN
0.0692138427685537,0.00628347561855681,0.0113323490175774,NaN
0.0700140028005601,0.0171968900303395,0.000201621179340369,0.000201621179340369
0.0708141628325665,0.0267729869423914,0.0114665748990818,NaN
0.0716143228645729,0.0344337314077871,0.0217711352986227,NaN
0.0724144828965793,0.0397347315016572,0.0304982788132372,NaN
0.0732146429285857,0.0423903489273668,0.0371416273765729,NaN
0.0740148029605921,0.0422883198294053,0.0413341995841482,NaN
0.0748149629925985,0.0394931877164318,0.0428680239399025,NaN
0.0756151230246049,0.0342385618618768,0.0417036051546653,NaN
0.0764152830566113,0.0269089113225101,0.0379688719018449,NaN
0.0772154430886177,0.0180122438629987,0.0319478819965363,NaN
0.0780156031206241,0.00814556202574679,0.0240601792815286,NaN
0.0788157631526305,0.00204459660014565,0.0148322486919725,NaN
0.0796159231846369,0.0119039645925949,0.00486296980564439,0.00486296980564439
0.0804160832166433,0.0208120269824188,0.0052147010335256,NaN
0.0812162432486497,0.0282205823719373,0.0147734019456132,NaN
0.0820164032806561,0.033687015776235,0.0232299346816999,NaN
0.0828165633126625,0.0369002908301491,0.030080389177402,NaN
0.0836167233446689,0.0376981615818971,0.0349297344939014,NaN
0.0844168833766753,0.0360746817003461,0.0375141634923835,NaN
0.0852170434086817,0.0321777140389855,0.0377149526919844,NaN
0.0860172034406881,0.0262967763646762,0.0355631400813051,NaN
0.0868173634726945,0.01884215990474,0.0312348980776665,NaN
0.0876175235047009,0.010316789318082,0.0250380508029562,NaN
0.0884176835367073,0.00128272353917397,0.0173907195543583,NaN
0.0892178435687137,0.0076754985426764,0.00879354581543508,NaN
0.0900180036007201,0.015988302393862,0.00020268986404733,0.00020268986404733
0.0908181636327265,0.0231369369005907,0.00903198321953112,NaN
0.091618323664733,0.0286855121011387,0.017148365233448,NaN
0.0924184836967393,0.0323072569165369,0.0240593294680119,NaN
0.0932186437287457,0.0338034341620659,0.029355400884553,NaN
0.0940188037607522,0.0331138380564329,0.0327340894030623,NaN
0.0948189637927585,0.0303183471726344,0.0340168449301636,NaN
0.095619123824765,0.0256295781643733,0.0331580829249158,NaN
0.0964192838567714,0.0193772461236212,0.0302458518689276,NaN
0.0972194438887778,0.0119853512869117,0.0254942347375705,NaN
0.0980196039207842,0.00394374720168598,0.0192280835594848,NaN
0.0988197639527906,0.00422402366263175,0.0118611485513147,NaN
0.099619923984797,0.0119945338332863,0.00386905345915977,0.00386905345915977
0.100420084016803,0.018877749256639,0.00424113620757767,NaN
0.10122024404881,0.024447682797653,0.0119628220808138,NaN
0.102020404080816,0.0283685204332767,0.0188212670894036,NaN
0.102820564112823,0.0304146320421728,0.0244025444476216,NaN
0.103620724144829,0.0304832885906763,0.0283782903492388,NaN
0.104420884176835,0.0285993860546533,0.0305247936445274,NaN
0.105221044208842,0.0249119922497858,0.0307353263233855,NaN
0.106021204240848,0.0196830530052462,0.0290250513259111,NaN
0.106821364272855,0.0132690857879875,0.0255283115846087,NaN
0.107621524304861,0.00609712144311681,0.0204885770538774,NaN
0.108421684336867,0.00136349842672982,0.014241775651862,NaN
0.109221844368874,0.00863162046420164,0.00719413222795536,NaN
0.11002200440088,0.0152451066753932,0.000204036922428217,0.000204036922428217
0.110822164432887,0.0207900272987739,0.00748689673052983,NaN
0.111622324464893,0.02492638711765,0.0142022327472389,NaN
0.112422484496899,0.0274087972277028,0.0199393462869763,NaN
0.113222644528906,0.0281008460649499,0.0243539956980375,NaN
0.114022804560912,0.0269823396363268,0.0271888796077584,NaN
0.114822964592919,0.0241490444498748,0.028288453566893,NaN
0.115623124624925,0.0198050472977994,0.0276072378091811,NaN
0.116423284656931,0.014248313491133,0.0252111873576107,NaN
0.117223444688938,0.0078504497427653,0.021272130348419,NaN
0.118023604720944,0.00103203332485808,0.0160557091363395,NaN
0.118823764752951,0.00576486616850422,0.00990365512466832,NaN
0.119623924784957,0.0121051879998698,0.00321156828489345,0.00321156828489345
0.120424084816963,0.0175885769842493,0.00359636428362429,NaN
0.12122424484897,0.0218745218169892,0.010094104957682,NaN
0.122024404880976,0.024703365309266,0.0158802815065576,NaN
0.122824564912983,0.0259118983222486,0.0206028408895968,NaN
0.123624724944989,0.0254426093073725,0.0239803350052856,NaN
0.124424884976995,0.0233460761688474,0.0258185594556561,NaN
0.125225045009002,0.019776429738662,0.0260215697571713,NaN
0.126025205041008,0.0149802600662043,0.0245964595176664,NaN
0.126825365073015,0.00927974997590078,0.0216516789860068,NaN
0.127625525105021,0.00305117889346469,0.0173890753253437,NaN
0.128425685137027,0.00329977823518634,0.0120902229480078,NaN
0.129225845169034,0.00936434416477148,0.00609795953907857,NaN
0.13002600520104,0.014756828747499,0.000205670031478801,0.000205670031478801
0.130826165233047,0.0191390442164798,0.00642365088043678,NaN
0.131626325265053,0.0222414078059371,0.0121688862898604,NaN
0.132426485297059,0.0238794214273511,0.0170881838964898,NaN
0.133226645329066,0.0239645273674639,0.0208838604458981,NaN
0.134026805361072,0.0225087086199007,0.0233316500576569,NaN
0.134826965393079,0.0196226084011694,0.0242938450010429,NaN
0.135627125425085,0.0155073593510459,0.0237269057106724,NaN
0.136427285457091,0.010440712333563,0.0216831284292245,NaN
0.137227445489098,0.00475841234477751,0.0183063321977798,NaN
0.138027605521104,0.00116793749673928,0.0138218985687819,NaN
0.138827765553111,0.00695507167720394,0.00852184439069496,NaN
0.139627925585117,0.0122327490596956,0.00274590907640603,0.00274590907640603
0.140428085617123,0.0166673468748774,0.00314012524644198,NaN
0.14122824564913,0.0199828641509853,0.00876750340529367,NaN
0.142028405681136,0.0219780175916062,0.0137875075914603,NaN
0.142828565713143,0.0225383759414133,0.0178929783026213,NaN
0.143628725745149,0.0216428066211219,0.0208370230420371,NaN
0.144428885777155,0.0193638792509416,0.0224477784082918,NaN
0.145229045809162,0.0158622606202493,0.0226383480941604,NaN
0.146029205841168,0.0113755195753948,0.0214113480479297,NaN
0.146829365873175,0.00620211374555702,0.0188578309655953,NaN
0.147629525905181,0.000681630807469421,0.0151507139104536,NaN
0.148429685937187,0.00482741375834232,0.0105331732792335,NaN
0.149229845969194,0.00997077650842983,0.00530277954304014,NaN
0.1500300060012,0.0144211874731624,0.000207598618543334,0.000207598618543334
0.150830166033207,0.0178991032519338,0.00565090046051584,NaN
0.151630326065213,0.0201902001045168,0.0106876562189073,NaN
0.152430486097219,0.0211585164226383,0.0150070845749572,NaN
0.153230646129226,0.0207544426335665,0.0183461978718975,NaN
0.154030806161232,0.0190170940445666,0.0205057448953298,NaN
0.154830966193239,0.0160709662349729,0.0213620289207318,NaN
0.155631126225245,0.0121171398495949,0.0208739044580276,NaN
0.156431286257251,0.00741964857871943,0.019084562639836,NaN
0.157231446289258,0.00228792861276006,0.0161180430907664,NaN
0.158031606321264,0.00294348904499251,0.0121707388168724,NaN
0.158831766353271,0.00793671558126476,0.00749846974250188,NaN
0.159631926385277,0.012372262732396,0.00239997097560535,0.00239997097560535
0.160432086417283,0.0159694255588838,0.00280214274782305,NaN
0.16123224644929,0.0185039928944503,0.00778172758589308,NaN
0.162032406481296,0.0198221714439694,0.0122294963342513,NaN
0.162832566513303,0.0198498618493826,0.0158721689865935,NaN
0.163632726545309,0.018596730769759,0.0184892059857162,NaN
0.164432886577315,0.0161548616259037,0.0199261030664933,NaN
0.165233046609322,0.0126921166045172,0.0201034497200447,NaN
0.166033206641328,0.00844068092250853,0.0190212241215079,NaN
0.166833366673335,0.0036815659072557,0.0167580986105215,NaN
0.167633526705341,0.00127389942398065,0.0134658425002514,NaN
0.168433686737347,0.00610437347265632,0.00935921357623965,NaN
0.169233846769354,0.0104992835052822,0.00470200725939264,NaN
0.17003400680136,0.0141787430363364,0.000209833986840399,0.000209833986840399
0.170834166833367,0.0169113310207767,0.00506697298283809,NaN
0.171634326865373,0.0185286062522279,0.00956610701420783,NaN
0.172434486897379,0.0189354491312747,0.0134288567917912,NaN
0.173234646929386,0.0181155983711167,0.0164189419553182,NaN
0.174034806961392,0.0161320641165065,0.0183565864091696,NaN
0.174834966993399,0.0131224309746726,0.0191292781353946,NaN
0.175635127025405,0.00928939303348274,0.0186982425034267,NaN
0.176435287057411,0.00488716716621307,0.0171002604714106,NaN
0.177235447089418,0.000204691168349833,0.0144447561924523,NaN
0.178035607121424,0.00445328651613867,0.0109063739907641,NaN
0.178835767153431,0.00878599138797999,0.0067135440499841,NaN
0.179635927185437,0.0125160004712746,0.00213378219736181,0.00213378219736181
0.180436087217444,0.0154069672851084,0.00254333317838485,NaN
0.18123624724945,0.0172785640998304,0.00702442669384708,NaN
0.182036407281456,0.0180176988531653,0.0110306846845452,NaN
0.182836567313463,0.0175853108818592,0.0143151609190499,NaN
0.183636727345469,0.0160183394669648,0.0166779577477243,NaN
0.184436887377475,0.0134267731745867,0.0179783518946845,NaN
0.185237047409482,0.00998600562473014,0.0181431317954677,NaN
0.186037207441488,0.00592502435779423,0.0171706552498922,NaN
0.186837367473495,0.00151122432417726,0.0151304068005318,NaN
0.187637527505501,0.00296715017057835,0.0121581165880301,NaN
0.188437687537508,0.00721978535452043,0.00844677880070686,NaN
0.189237847569514,0.0109730789350358,0.00423416105679732,NaN
0.19003800760152,0.0139877096328493,0.00021238946925466,0.00021238946925466
0.190838167633527,0.0160738691246246,0.00461287471476375,NaN
0.191638327665533,0.0171031886824958,0.00869223965424112,NaN
0.19243848769754,0.0170166124961902,0.012197528292624,NaN
0.193238647729546,0.015827736368864,0.0149135339121068,NaN
0.194038807761552,0.0136214263276368,0.0166759774580142,NaN
0.194838967793559,0.0105478377829115,0.0173814091576127,NaN
0.195639127825565,0.00681225209769846,0.0169932387100385,NaN
0.196439287857572,0.00266141497108027,0.015543545212901,NaN
0.197239447889578,0.00163271732614406,0.0131305838275533,NaN
0.198039607921584,0.00579075608156016,0.00991217531967704,NaN
0.198839767953591,0.00954402304627158,0.00609542024538178,NaN
0.199639927985597,0.0126518821834257,0.00192340584430294,0.00192340584430294
0.200440088017604,0.0149171441195314,0.00234024325307537,NaN
0.20124024804961,0.0161985585966057,0.00642799070936993,NaN
0.202040408081616,0.0164196046716454,0.0100851440817826,NaN
0.202840568113623,0.0155730326114621,0.0130856929296582,NaN
0.203640728145629,0.0137208896558627,0.0152462464316945,NaN
0.204440888177636,0.0109900555973533,0.0164372128252693,NaN
0.205241048209642,0.00756360462778406,0.0165905409590252,NaN
0.206041208241648,0.00366857816681388,0.0157035634464296,NaN
0.206841368273655,0.000439017659456636,0.0138387273777365,NaN
0.207641528305661,0.00449100125580778,0.0111192567380445,NaN
0.208441688337668,0.00822449284163085,0.00772104440920682,NaN
0.209241848369674,0.0113989429270369,0.00386130510644218,NaN
0.21004200840168,0.0138116105330266,0.000215280614291589,0.000215280614291589
0.210842168433687,0.0153104965806896,0.00425204921953091,NaN
0.211642328465693,0.0158039082037269,0.00799648598791774,NaN
0.2124424884977,0.0152660529073014,0.0112159935548794,NaN
0.213242648529706,0.0137383220460133,0.0137123142133621,NaN
0.214042808561712,0.0113262046825147,0.0153337133197466,NaN
0.214842968593719,0.00819205649505743,0.0159841766535776,NaN
0.215643128625725,0.00454421614048899,0.0156290658046258,NaN
0.216443288657732,0.000623195832894768,0.0142969003923918,NaN
0.217243448689738,0.00331414112976938,0.0120771799290404,NaN
0.218043608721744,0.00701137723923227,0.00911440607057043,NaN
0.218843768753751,0.0102292156875073,0.00559870236598877,NaN
0.219643928785757,0.0127609504446553,0.00175363873027964,0.00175363873027964
0.220444088817764,0.0144457325897264,0.0021779612190409,NaN
0.22124424884977,0.0151787821620295,0.00594933053896016,NaN
0.222044408881776,0.014917897605424,0.00932522324635278,NaN
0.222844568913783,0.0136858587746662,0.0120965649007384,NaN
0.223644728945789,0.0115685883271023,0.0140933785190864,NaN
0.224444888977796,0.00870921286524369,0.0151951880580119,NaN
0.225245049009802,0.00529843096389917,0.0153382640524275,NaN
0.226045209041808,0.00156183358438953,0.0145192770809855,NaN
0.226845369073815,0.00225498261112633,0.0127951517565603,NaN
0.227645529105821,0.00590252889433039,0.0102791525890363,NaN
0.228445689137828,0.00914370973338629,0.00713346837022484,NaN
0.229245849169834,0.0117692181751932,0.00355877901455715,NaN
0.23004600920184,0.0136110427073027,0.0002185254090605,0.0002185254090605
0.230846169233847,0.0145532145825239,0.00396066082069281,NaN
0.231646329265853,0.0145391083566809,0.00743339649865474,NaN
0.23244648929786,0.0135748359758959,0.0104206954013007,NaN
0.233246649329866,0.0117285315037012,0.012738133658191,NaN
0.234046809361872,0.00912559218138559,0.0142442668921227,NaN
0.234846969393879,0.00594020492781845,0.0148492440280519,NaN
0.235647129425885,0.00238372810111523,0.0145201451967271,NaN
0.236447289457892,0.00130929904420157,0.0132827280229528,NaN
0.237247449489898,0.00489659533892743,0.011219492854622,NaN
0.238047609521904,0.00814401066887561,0.00846420810441864,NaN
0.238847769553911,0.0108407945278091,0.00519325741274173,NaN
0.239647929585917,0.0128132654434293,0.00161436707677295,0.00161436707677295
0.240448089617924,0.0139359952350502,0.00204656703448951,NaN
0.24124824964993,0.0141397878796469,0.00555971889636079,NaN
0.242048409681936,0.0134159452250606,0.00870574167890491,NaN
0.242848569713943,0.0118165562688905,0.0112894447762139,NaN
0.243648729745949,0.0094508078628758,0.0131518868238258,NaN
0.244448889777956,0.00647757457712703,0.0141801365456643,NaN
0.245249049809962,0.00309478793485559,0.0143141030253538,NaN
0.246049209841968,0.000473706241187422,0.0135500233740881,NaN
0.246849369873975,0.00399293189198832,0.0119404069331702,NaN
0.247649529905981,0.0072322336841432,0.00959045778139729,NaN
0.248449689937988,0.00998038035856134,0.00665121744530212,NaN
0.249249849969994,0.0120593324191033,0.00330987359126076,NaN
0.250050010002,0.0133357773087192,0.00022214454532039,0.00022214454532039
0.250850170034007,0.0137296845653571,0.00372252795554248,NaN
0.251650330066013,0.0132193315423964,0.00697206350386733,NaN
0.25245049009802,0.0118424833442319,0.00976834588340722,NaN
0.253250650130026,0.00969366402210584,0.0119383692036022,NaN
0.254050810162032,0.00691771239858401,0.0133492158603205,NaN
0.254850970194039,0.00370005909003233,0.0139161832145601,NaN
0.255651130226045,0.00025437478284674,0.0136078521137049,NaN
0.256451290258052,0.00319158979966012,0.0124477950102561,NaN
0.257251450290058,0.00641103574320391,0.0105128331115531,NaN
0.258051610322064,0.00919302908311092,0.00792796831179578,NaN
0.258851770354071,0.0113563154800028,0.00485832307048172,NaN
0.259651930386077,0.0127611321863181,0.00149860698621775,0.00149860698621775
0.260452090418084,0.0133182472508413,0.00193921892563353,NaN
0.26125225045009,0.0129946408166458,0.00523929966924345,NaN
0.262052410482096,0.011815465673662,0.00819542459698129,NaN
0.262852570514103,0.0098621702841361,0.0106238984384218,NaN
0.263652730546109,0.00726692010326333,0.0123749425498405,NaN
0.264452890578116,0.00420369642633979,0.0133419195944935,NaN
0.265253050610122,0.000876669462347123,0.0134678143181256,NaN
0.266053210642128,0.00249337977029189,0.0127485773816845,NaN
0.266853370674135,0.00568368779215852,0.0112331372964954,NaN
0.267653530706141,0.00848421960068917,0.00902009488222938,NaN
0.268453690738148,0.0107114917320131,0.0062513221917336,NaN
0.269253850770154,0.0122205980722828,0.00310288055102942,NaN
0.27005401080216,0.0129146499911334,0.000226161736071961,0.000226161736071961
0.270854170834167,0.0127510149628207,0.00352630262585624,NaN
0.271654330866173,0.0117439507161707,0.00659077722900655,NaN
0.27245449089818,0.00996347087675354,0.00922849917980291,NaN
0.273254650930186,0.00753052739794941,0.0112759633008635,NaN
0.274054810962192,0.00460883809500976,0.0126073689307188,NaN
0.274854970994199,0.00139390865352991,0.0131423378655564,NaN
0.275655131026205,0.00190001743705836,0.0128507541220429,NaN
0.276455291058212,0.00505421211159842,0.011754434903312,NaN
0.277255451090218,0.00785997261451135,0.00992554172677258,NaN
0.278055611122224,0.0101324265246085,0.00748184509327113,NaN
0.278855771154231,0.0117227191960137,0.00457915253566632,NaN
0.279655931186237,0.0125277797919552,0.00140138612641233,0.00140138612641233
0.280456091218244,0.0124970242616061,0.00185105939071713,NaN
0.28125625125025,0.0116355577451639,0.00497394169510052,NaN
0.282056411282256,0.0100036719179851,0.00777198457693421,NaN
0.282856571314263,0.00771267877974879,0.0100710770687451,NaN
0.283656731346269,0.00491736553752382,0.0117290966488804,NaN
0.284456891378276,0.00180557880052411,0.012644684396691,NaN
0.285257051410282,0.0014143637967769,0.0127634309276889,NaN
0.286057211442288,0.0045275934756661,0.0120810962211233,NaN
0.286857371474295,0.00732701331884195,0.0106436736597124,NaN
0.287657531506301,0.00962707092441314,0.00854430692742483,NaN
0.288457691538308,0.0112760651041125,0.0059172654037053,NaN
0.289257851570314,0.0121661700580376,0.00292936703180369,NaN
0.29005801160232,0.0122405134352557,0.000230604091968398,0.000230604091968398
0.290858171634327,0.0114968418590056,0.0033638147660484,NaN
0.291658331666333,0.00998753537342322,0.00627388278940783,NaN
0.29245849169834,0.00781597594961164,0.00877917496608734,NaN
0.293258651730346,0.00512951816561765,0.0107241335436292,NaN
0.294058811762352,0.00210953664184081,0.0119889254173986,NaN
0.294858971794359,0.00104078081841396,0.0124968161554913,NaN
0.295659131826365,0.004110075439248,0.0122188156390718,NaN
0.296459291858372,0.00689298130274291,0.0111753146726651,NaN
0.297259451890378,0.00920386283444031,0.00943462139467034,NaN
0.298059611922385,0.0108892075425073,0.00710850078940428,NaN
0.298859771954391,0.0118378461660839,0.00434500787963913,NaN
0.299659931986397,0.0119883185036109,0.00131907356953995,0.00131907356953995
0.300460092018404,0.0113328947067015,0.00177855885628361,NaN
0.30126025205041,0.00991798622254021,0.00475334748456299,NaN
0.302060412082416,0.00784092258856701,0.00741915973163061,NaN
0.302860572114423,0.0052433139690892,0.00960990905210461,NaN
0.303660732146429,0.00230144826879335,0.0111898934866556,NaN
0.304460892178436,0.000785629618634508,0.0120621930533312,NaN
0.305261052210442,0.00380955336340603,0.0121746068588845,NaN
0.306061212242448,0.00656668106994421,0.0115227667389816,NaN
0.306861372274455,0.00887180610035522,0.0101502423551944,NaN
0.307661532306461,0.0105706102760358,0.00814564175508491,NaN
0.308461692338468,0.0115500214839614,0.00563689956580542,NaN
0.309261852370474,0.0117457790027593,0.00278312046654762,NaN
0.31006201240248,0.0111466977679377,0.000235502569070809,0.000235502569070809
0.310862172434487,0.009795345417825,0.00322905697649542,NaN
0.311662332466493,0.00778508761242571,0.00600984954757854,NaN
0.3124624924985,0.00525370245080448,0.00840416564808415,NaN
0.313262652530506,0.00237399613105856,0.0102631125354569,NaN
0.314062812562513,0.00065794487470073,0.0114718704628639,NaN
0.314862972594519,0.00363607021324906,0.0119567772614928,NaN
0.315663132626525,0.00635834884056373,0.0116898097221641,NaN
0.316463292658532,0.00864047196938179,0.0106901896147184,NaN
0.317263452690538,0.0103283467764625,0.00902302320066005,NaN
0.318063612722545,0.0113085333934481,0.00679506922397755,NaN
0.318863772754551,0.0115159162924293,0.00414790993704109,NaN
0.319663932786557,0.0109380883883395,0.00124896151157179,0.00124896151157179
0.320464092818564,0.00961614868028633,0.00171910587335421,NaN
0.32126425285057,0.00764185773823693,0.00456987017997553,NaN
0.322064412882577,0.00515134278554246,0.007124858171479,NaN
0.322864572914583,0.00231577913559703,0.00922471072183668,NaN
0.323664732946589,0.000670318930226298,0.0107391147747996,NaN
0.324464892978596,0.00360240103225659,0.0115748834152472,NaN
0.325265053010602,0.00627987072538397,0.0116816834724858,NaN
0.326065213042609,0.00851980786458995,0.011055059017667,NaN
0.326865373074615,0.0101694851814834,0.00973656962379243,NaN
0.327665533106621,0.0111168217982812,0.00781104358344718,NaN
0.328465693138628,0.0112980558603755,0.00540112703871183,NaN
0.329265853170634,0.0107021074857622,0.00265947885209936,NaN
0.330066013202641,0.00937132868779212,0.000240892502301837,0.000240892502301837
0.330866173234647,0.00739858403651842,0.00311753882553921,NaN
0.331666333266653,0.00492085718897271,0.00579004136364753,NaN
0.33246649329866,0.00210981749859298,0.00809131876582638,NaN
0.333266653330666,0.000840009508806532,0.00987806556709331,NaN
0.334066813362673,0.00372465743101755,0.0110396694944058,NaN
0.334866973394679,0.00634479876251858,0.0115050531177344,NaN
0.335667133426685,0.00851951944503394,0.0112470170424788,NaN
0.336467293458692,0.0100988370162838,0.0102838196205215,NaN
0.337267453490698,0.0109740950593991,0.00867790208715957,NaN
0.338067613522705,0.0110855107166356,0.00653184717057931,NaN
0.338867773554711,0.0104263464915622,0.00398183233479063,NaN
0.339667933586717,0.00904340948407036,0.00118899508049292,0.00118899508049292
0.340468093618724,0.00703383438540923,0.00167074259873634,NaN
0.34126825365073,0.00453836395658303,0.00441774847288769,NaN
0.342068413682737,0.00173158447960306,0.00687995637239428,NaN
0.342868573714743,0.00119021334125075,0.00890363711184259,NaN
0.343668733746749,0.00402270985210964,0.0103629902368034,NaN
0.344468893778756,0.00656782006287594,0.0111679585248381,NaN
0.345269053810762,0.00864755232307098,0.0112697801731173,NaN
0.346069213842769,0.0101164930750532,0.0106639366941727,NaN
0.346869373874775,0.0108720404133324,0.00939031867421477,NaN
0.347669533906781,0.0108616625771931,0.00753060638759682,NaN
0.348469693938788,0.0100866621871525,0.00520303682573024,NaN
0.349269853970794,0.00860216931674818,0.00255489205452828,NaN
0.350070014002801,0.00651334933194548,0.000246814242578053,0.000246814242578053
0.350870174034807,0.00396807717218084,0.00302586348509848,NaN
0.351670334066813,0.00114657903644924,0.00560790910244488,NaN
0.35247049409882,0.00175124139429612,0.0078314077655591,NaN
0.353270654130826,0.00451990825602143,0.00955771998484529,NaN
0.354070814162833,0.00696292033904966,0.0106797489138652,NaN
0.354870974194839,0.00890671273421858,0.0111285794118036,NaN
0.355671134226845,0.0102130416482845,0.0108777061083518,NaN
0.356471294258852,0.0107889063950819,0.0099445913617599,NaN
0.357271454290858,0.0105932913816319,0.00838946200913953,NaN
0.358071614322865,0.00964023201808999,0.00631142711258108,NaN
0.358871774354871,0.00799796624260605,0.00384216663435999,NaN
0.359671934386877,0.00578421028549322,0.00113759263412976,0.00113759263412976
0.360472094418884,0.00315787368490956,0.00163198929276122,NaN
0.36127225445089,0.000307784845151691,0.0042925978650159,NaN
0.362072414482897,0.00256078366215356,0.00667749913713556,NaN
0.362872574514903,0.00524083747091526,0.00863764930688186,NaN
0.363672734546909,0.00753858094809822,0.0100510036333989,NaN
0.364472894578916,0.00928746368884709,0.0108301103961712,NaN
0.365273054610922,0.0103603347914339,0.0109275176798729,NaN
0.366073214642929,0.010678814227032,0.0103386589702184,NaN
0.366873374674935,0.010219183559085,0.00910204236424681,NaN
0.367673534706941,0.00901434339817378,0.00729673763633284,NaN
0.368473694738948,0.00715166537666814,0.00503732481733753,NaN
0.369273854770954,0.00476686229123911,0.0024666267226678,NaN
0.370074014802961,0.00203429036227278,0.000253313920226984,0.000253313920226984
0.370874174834967,0.000845638865721037,0.00295144305871892,NaN
0.371674334866973,0.00366104194027412,0.00545844684189455,NaN
0.37247449489898,0.0062040921678282,0.00761737067400439,NaN
0.373274654930986,0.00828636297235046,0.00929344014836733,NaN
0.374074814962993,0.00975285649762138,0.010382469685898,NaN
0.374874974994999,0.0104936715375623,0.0108173345607152,NaN
0.375675135027005,0.0104524264471096,0.0105721045286301,NaN
0.376475295059012,0.00963078105149997,0.00966358473459711,NaN
0.377275455091018,0.00808868176543865,0.00815017266880435,NaN
0.378075615123025,0.00594026567882969,0.00612810841426318,NaN
0.378875775155031,0.00334568070807071,0.00372535871194524,NaN
0.379675935187037,0.000499385702957913,0.00109352324013264,0.00109352324013264
0.380476095219044,0.00238423542986776,0.0016017252733424,NaN
0.38127625525105,0.005086899474969,0.00419106458667103,NaN
0.382076415283057,0.00740290525764316,0.00651215466106124,NaN
0.382876575315063,0.00915483478498984,0.00841981034184644,NaN
0.383676735347069,0.010207277915996,0.00979507788655115,NaN
0.384476895379076,0.0104775147869973,0.0105526482050384,NaN
0.385277055411082,0.00994230266740538,0.0106461450771648,NaN
0.386077215443089,0.00864019522008918,0.0100709607567864,NaN
0.386877375475095,0.00666915163057495,0.00886446579435063,NaN
0.387677535507101,0.00417954787273097,0.00710358489587241,NaN
0.388477695539108,0.00136305547893282,0.00489989582259971,NaN
0.389277855571114,0.00156182137340349,0.00239256336885074,NaN
0.390078015603121,0.00436648796885915,0.000260444363300623,0.000260444363300623
0.390878175635127,0.00683002118081181,0.00289230328117396,NaN
0.391678335667133,0.00875658839758117,0.00533781814330762,NaN
0.39247849569914,0.00999115814303056,0.0074437862864217,NaN
0.393278655731146,0.0104322411562569,0.00907859037953413,NaN
0.394078815763153,0.0100406046957656,0.0101404198579845,NaN
0.394878975795159,0.00884319427982207,0.0105636077539498,NaN
0.395679135827165,0.00693185579757188,0.0103226887329201,NaN
0.396479295859172,0.00445685130713065,0.00943392774595061,NaN
0.397279455891178,0.00161557367388625,0.00795422777086636,NaN
0.398079615923185,0.00136274299942097,0.00597748964404478,NaN
0.398879775955191,0.00423517997298946,0.00362865665466127,NaN
0.399679935987197,0.00676475994479627,0.00105582138409805,0.00105582138409805
0.400480096019204,0.00873998794163809,0.0015791068284384,NaN
0.40128025605121,0.0099927144502656,0.00411058596635231,NaN
0.402080416083217,0.0104128169005475,0.00637983669472658,NaN
0.402880576115223,0.00995840845766527,0.00824479652467788,NaN
0.403680736147229,0.00866060808346572,0.0095890090371988,NaN
0.404480896179236,0.00662232082619992,0.010328892214646,NaN
0.405281056211242,0.00401095339668989,0.0104189324756924,NaN
0.406081216243249,0.00104549019077479,0.00985448182673465,NaN
0.406881376275255,0.00202115950918487,0.00867198638351629,NaN
0.407681536307261,0.00492320216141875,0.00694663589297812,NaN
0.408481696339268,0.00740471046006587,0.00478758566328184,NaN
0.409281856371274,0.00924219388753348,0.00233105434614915,NaN
0.410082016403281,0.0102650366321728,0.00026826620721209,0.00026826620721209
0.410882176435287,0.0103719493769551,0.00284694757303642,NaN
0.411682336467293,0.00954184272858412,0.00524309530989862,NaN
0.4124824964993,0.00783794056355619,0.0073065082944915,NaN
0.413282656531306,0.00540448518612627,0.00890808960528126,NaN
0.414082816563313,0.00245600481173576,0.00994791958645992,NaN
0.414882976595319,0.000740229583892215,0.0103614864828684,NaN
0.415683136627325,0.00388729111055984,0.0101236863207808,NaN
0.416483296659332,0.00668539268497622,0.00925034418405827,NaN
0.417283456691338,0.00886011566106432,0.00779716485845485,NaN
0.418083616723345,0.0101895281048935,0.0058561821971108,NaN
0.418883776755351,0.0105275922617256,0.00354993337089595,NaN
0.419683936787357,0.00982143494621233,0.00102372658190787,0.00102372658190787
0.420484096819364,0.00812046287424384,0.00156351007356895,NaN
0.42128425685137,0.00557593057649571,0.00404922254264122,NaN
0.422084416883377,0.00243037384722912,0.00627743938494722,NaN
0.422884576915383,0.00100274989373772,0.00810855415116374,NaN
0.42368473694739,0.00436789468173828,0.00942806830379332,NaN
0.424484896979396,0.00730246915706221,0.0101537473974757,NaN
0.425285057011402,0.00947500895109794,0.0102407434634529,NaN
0.426085217043409,0.0106227948320208,0.00968436468547962,NaN
0.426885377075415,0.0105849274672444,0.0085203214423476,NaN
0.427685537107421,0.0093269237311633,0.00682243632086555,NaN
0.428485697139428,0.0069533538730191,0.0046979648186412,NaN
0.429285857171434,0.0037059014273681,0.00228082317948719,NaN
0.430086017203441,5.45285516766765e-05,0.000276849242407486,0.000276849242407486
0.430886177235447,0.00388146879696854,0.00281426170056814,NaN
0.431686337267453,0.00729036459493711,0.00517207592567325,NaN
0.43248649729946,0.0098160758547348,0.00720240751005203,NaN
0.433286657331466,0.0110748861587589,0.00877809731045846,NaN
0.434086817363473,0.0108240633041897,0.00980067186458802,NaN
0.434886977395479,0.00901108068260208,0.0102064947026804,NaN
0.435687137427485,0.00580437163494613,0.0099707244773235,NaN
0.436487297459492,0.001598127203049,0.00910883384659384,NaN
0.437287457491498,0.0030146983885546,0.0076755963470028,NaN
0.438087617523505,0.00730425439343544,0.00576160745288312,NaN
0.438887777555511,0.0104997380969662,0.00348756066257489,NaN
0.439687937587518,0.0119136949812062,0.000996640084690175,0.000996640084690175
0.440488097619524,0.0110831281456018,0.00155449118611459,NaN
0.44128825765153,0.00790940116880966,0.00400553998150625,NaN
0.442088417683537,0.00277215242675894,0.00620265035440183,NaN
0.442888577715543,0.00341419057743954,0.00800805724306785,NaN
0.44368873774755,0.00923869219126513,0.00930872104347701,NaN
0.444488897779556,0.0129691572063182,0.0100234021389072,NaN
0.445289057811562,0.0129095009536314,0.010107732821604,NaN
0.446089217843569,0.00798499723456388,0.00955697010112627,NaN
0.446889377875575,0.00140115872512007,0.00840625869599654,NaN
0.447689537907582,0.0122022402894651,0.00672838988686509,NaN
0.448489697939588,0.0172250359315432,0.00462919905261687,NaN
0.449289857971594,0.00327461286942443,0.00224089275853996,NaN
0.450090018003601,0.0510508638775155,0.000286274060442115,0.000286274060442115
0.450890178035607,0.177891936398806,0.00279344709661432,NaN
0.451690338067614,0.42293872967289,0.00512315388175078,NaN
0.45249049809962,0.848446561053061,0.00712919033141402,NaN
0.453290658131626,1.53635355409018,0.00868579217496113,NaN
0.454090818163633,2.59136869674077,0.00969551618304966,NaN
0.454890978195639,4.14387088378106,0.0100953375081724,NaN
0.455691138227646,6.35243403624773,0.00986058176933214,NaN
0.456491298259652,9.40577202123266,0.00900644667092868,NaN
0.457291458291658,13.5238814577764,0.00758701938968623,NaN
0.458091618323665,18.9581522015626,0.00569185318110626,NaN
0.458891778355671,25.9902158387325,0.00344031978228654,NaN
0.459691938387678,34.9293131611361,0.000974093618427893,0.000974093618427893
0.460492098419684,46.1079833225318,0.001551759181055,NaN
0.46129225845169,59.8759107912666,0.00397852670843286,NaN
0.462092418483697,76.5918114831323,0.006153819863899,NaN
0.462892578515703,96.6132962384669,0.00794113773765009,NaN
0.46369273854771,120.284717226784,0.00922842961853583,NaN
0.464492898579716,147.923079487003,0.00993511679689421,NaN
0.465293058611722,179.80218366341,0.0100171343114425,NaN
0.466093218643729,216.135254575481,0.00946967731362345,NaN
0.466893378675735,257.056400603936,0.00832748095969086,NaN
0.467693538707742,302.601337642716,0.00666261763122505,NaN
0.468493698739748,352.687894941004,0.00457995110578666,NaN
0.469293858771754,407.096894774014,0.00221053427512333,NaN
0.470094018803761,465.454059764271,0.000296634077088564,0.000296634077088564
0.470894178835767,527.213647200546,0.00278397515068767,NaN
0.471694338867774,591.644535553536,0.00509523016877006,NaN
0.47249449889978,657.819491713972,0.00708527285297975,NaN
0.473294658931786,724.608326049165,0.00862921839494873,NaN
0.474094818963793,790.675594709809,0.00963025742149715,NaN
0.474894978995799,854.483434114716,0.0100257237302345,NaN
0.475695139027806,914.300011545854,0.00979101564072501,NaN
0.476495299059812,968.213949665961,0.00894112568274136,NaN
0.477295459091818,1014.15493391584,0.00752968355527404,NaN
0.478095619123825,1049.92054356057,0.00564557340737419,NaN
0.478895779155831,1073.20916397282,0.00340733871741044,NaN
0.479695939187838,1081.65864474561,0.000955726831691168,0.000955726831691168
0.480496099219844,1072.89017128651,0.00155515813586404,NaN
0.48129625925185,1044.5566230399,0.00396753815453691,NaN
0.482096419283857,994.394506099609,0.00612987171689978,NaN
0.482896579315863,920.278378464073,0.00790636961643669,NaN
0.48369673934787,820.276539130837,0.00918551877446745,NaN
0.484496899379876,692.706633779621,0.00988707926747718,NaN
0.485297059411882,536.189745434977,0.00996711569238508,NaN
0.486097219443889,349.701492807077,0.00942074750882404,NaN
0.486897379475895,132.618655450238,0.00828244625768905,NaN
0.487697539507902,115.240114365462,0.00662386158015222,NaN
0.488497699539908,393.580847336008,0.00454931308407167,NaN
0.489297859571914,701.609304437327,0.00218923159169105,NaN
0.490098019603921,1038.01556767369,0.000308038035857487,0.000308038035857487
0.490898179635927,1400.96901546393,0.00278555753489009,NaN
0.491698339667934,1788.12428013115,0.00508765394519533,NaN
0.49249849969994,2196.63851455696,0.00706969731725923,NaN
0.493298659731946,2623.20000555042,0.00860718353329644,NaN
0.494098819763953,3064.06787128921,0.00960355206308369,NaN
0.494898979795959,3515.1222783264,0.00999624796312078,NaN
0.495699139827966,3971.92431942014,0.0097606477018861,NaN
0.496499299859972,4429.78441610255,0.00891160253162613,NaN
0.497299459891978,4883.83785838096,0.00750250270860502,NaN
0.498099619923985,5329.12587650631,0.0056219215013215,NaN
0.498899779955991,5760.6804636418,0.00338804985304216,NaN
0.499699939987998,6173.6110395748,0.000941271247782516,0.000941271247782516


==> data/superoscillations_data.csv <==
f,mag_delta,mag_aux,mag_nyquist
0.002002002002002,0.995575399096923,0.998892755257117,NaN
0.00600600600600601,0.982371480892663,0.99006104496913,NaN
0.01001001001001,0.960596596401131,0.972537067755845,NaN
0.014014014014014,0.930593678761986,0.946597110027683,NaN
0.018018018018018,0.892833856778589,0.912649153000169,NaN
0.022022022022022,0.847907694629266,0.871225280196462,NaN
0.026026026026026,0.796514233941546,0.822971793473738,NaN
0.03003003003003,0.739448058343254,0.768637236247416,NaN
0.034034034034034,0.677584639908035,0.709058564310272,NaN
0.038038038038038,0.611864260776647,0.645145741322707,NaN
0.042042042042042,0.543274830956789,0.577865066922857,NaN
0.046046046046046,0.472833944313384,0.508221569833014,NaN
0.05005005005005,0.401570528632426,0.437240815822796,NaN
0.0540540540540541,0.330506452102295,0.365950490579681,NaN
0.0580580580580581,0.260638447493544,0.295362120240617,NaN
0.0620620620620621,0.192920706779042,0.226453287521362,NaN
0.0660660660660661,0.12824848312849,0.160150689171034,NaN
0.0700700700700701,0.0674430144967152,0.0973143611633734,NaN
0.0740740740740741,0.0112380539125772,0.0387233720503687,NaN
0.0780780780780781,0.0397317432913076,0.014936747174162,0.014936747174162
0.0820820820820821,0.0849403649238269,0.0630846058172457,NaN
0.0860860860860861,0.123977753648118,0.105251399982594,NaN
0.0900900900900901,0.15655476569832,0.141087059650537,NaN
0.0940940940940941,0.18250570663109,0.17036400152239,NaN
0.0980980980980981,0.201788424528438,0.192978442783601,NaN
0.102102102102102,0.214481991468822,0.208949281467988,NaN
0.106106106106106,0.220782053426641,0.218414599109897,NaN
0.11011011011011,0.220993976002732,0.221625889791694,NaN
0.114114114114114,0.215523957537847,0.218940165509968,NaN
0.118118118118118,0.204868321297066,0.210810130036169,NaN
0.122122122122122,0.189601233707754,0.197772651259785,NaN
0.126126126126126,0.170361125368283,0.180435794599134,NaN
0.13013013013013,0.147836115125869,0.159464706788586,NaN
0.134134134134134,0.122748754492646,0.135566659675131,NaN
0.138138138138138,0.0958404197193839,0.109475577197061,NaN
0.142142142142142,0.067855681818084,0.0819363752387238,NaN
0.146146146146146,0.0395269807150062,0.0536894434769917,NaN
0.15015015015015,0.0115599186756657,0.0254555907319207,NaN
0.154154154154154,0.0153805295259553,0.00207823906738201,0.00207823906738201
0.158158158158158,0.040682616076862,0.0282721940167913,NaN
0.162162162162162,0.0637989850817249,0.0525454249262712,NaN
0.166166166166166,0.0842561932379518,0.0743864520368652,NaN
0.17017017017017,0.101662414963953,0.0933617967866899,NaN
0.174174174174174,0.115713202460022,0.109122727885673,NaN
0.178178178178178,0.12619521522271,0.121410013973016,NaN
0.182182182182182,0.132987878884821,0.13005661995292,NaN
0.186186186186186,0.136062978906544,0.134988329732785,NaN
0.19019019019019,0.135482239592654,0.13622232351428,NaN
0.194194194194194,0.131392982174307,0.133863782014569,NaN
0.198198198198198,0.124021996335413,0.128100632060828,NaN
0.202202202202202,0.113667796712673,0.119196587000394,NaN
0.206206206206206,0.100691468770199,0.107482670471431,NaN
0.21021021021021,0.0855063363609446,0.0933474425490251,NaN
0.214214214214214,0.0685667056712955,0.0772261724923766,NaN
0.218218218218218,0.0503559566637451,0.059589221766529,NaN
0.222222222222222,0.0313742632842256,0.0409299143259966,NaN
0.226226226226226,0.0121262274269829,0.0217521780973909,NaN
0.23023023023023,0.00689129106219686,0.0025582420978006,0.0025582420978006
0.234234234234234,0.0252008750826259,0.016163332265217,NaN
0.238238238238238,0.0423555234673413,0.0339490192451816,NaN
0.242242242242242,0.0579486591392699,0.0503708476202281,NaN
0.246246246246246,0.0716229604948195,0.0650458451362748,NaN
0.25025025025025,0.0830778345210403,0.0776442113989531,NaN
0.254254254254254,0.0920753841266364,0.087896054290661,NaN
0.258258258258258,0.0984447590572438,0.0955965605268601,NaN
0.262262262262262,0.102084818700912,0.100609508990274,NaN
0.266266266266266,0.102965075161374,0.102869075100494,NaN
0.27027027027027,0.101124925257558,0.102379914768876,NaN
0.274274274274274,0.0966712196745168,0.0992155565267814,NaN
0.278278278278278,0.0897742554447005,0.0935151692854742,NaN
0.282282282282282,0.0806623134253421,0.0854788100094233,NaN
0.286286286286286,0.0696148946676773,0.075361289537223,NaN
0.29029029029029,0.056954837838447,0.0634648251144648,NaN
0.294294294294294,0.0430395235425229,0.0501306742492322,NaN
0.298298298298298,0.0282513900068688,0.0357299657059863,NaN
0.302302302302302,0.0129879977410454,0.020653959376312,NaN
0.306306306306306,0.00234811176240983,0.00530397708955853,0.00530397708955853
0.31031031031031,0.017359516599547,0.00991874903100333,NaN
0.314314314314314,0.0316637317897552,0.024623065349022,NaN
0.318318318318318,0.044902510695238,0.0384374843476944,NaN
0.322322322322322,0.0567504130448353,0.0510191453863918,NaN
0.326326326326326,0.0669224422422258,0.0620619405907027,NaN
0.33033033033033,0.0751805792437159,0.0713036203393407,NaN
0.334334334334334,0.081339068723718,0.0785317194131573,NaN
0.338338338338338,0.0852683448051959,0.0835881749598704,NaN
0.342342342342342,0.0868975175487173,0.0863725402655337,NaN
0.346346346346346,0.0862153768488549,0.086843733114143,NaN
0.35035035035035,0.0832699065320702,0.0850202934241747,NaN
0.354354354354354,0.0781663374274233,0.0809791610192964,NaN
0.358358358358358,0.0710638031419177,0.0748530199639905,NaN
0.362362362362362,0.062170695397262,0.0668262900372794,NaN
0.366366366366366,0.0517388463041503,0.057129877832402,NaN
0.37037037037037,0.0400566921601025,0.0460348289180834,NaN
0.374374374374374,0.0274415966361394,0.0338450478135589,NaN
0.378378378378378,0.0142315300414128,0.0208892736401136,NaN
0.382382382382382,0.000776315306880376,0.00751251574469989,NaN
0.386386386386386,0.0125713398895766,0.00593283501243932,0.00593283501243932
0.39039039039039,0.025464801998585,0.0190959974918009,NaN
0.394394394394394,0.0375722405747914,0.0316366714790114,NaN
0.398398398398398,0.0485849137222734,0.0432335709401742,NaN
0.402402402402402,0.0582248087568542,0.0535924112659038,NaN
0.406406406406406,0.0662514539905103,0.0624531572574008,NaN
0.41041041041041,0.0724677390445712,0.069596357999071,NaN
0.414414414414414,0.0767246064045233,0.0748484182391672,NaN
0.418418418418418,0.0789245054133488,0.0780856828782812,NaN
0.422422422422422,0.079023530863108,0.0792372409802861,NaN
0.426426426426426,0.0770322010306067,0.0782863876419958,NaN
0.43043043043043,0.0730148636192734,0.0752707153097878,NaN
0.434434434434434,0.0670877518036215,0.0702808399086672,NaN
0.438438438438438,0.0594157456129703,0.0634578006372219,NaN
0.442442442442442,0.0502079254449918,0.0549892046761139,NaN
0.446446446446446,0.0397120338129925,0.0451042185825345,NaN
0.45045045045045,0.0282079878053385,0.0340675360700913,NaN
0.454454454454454,0.0160006075452458,0.0221724765388623,NaN
0.458458458458458,0.00341174464546899,0.00973338953980317,NaN
0.462462462462462,0.00922799118403646,0.00292244315912473,0.00292244315912473
0.466466466466466,0.0215876999260262,0.0154632044763054,NaN
0.47047047047047,0.0333446417868389,0.0275610276922679,NaN
0.474474474474474,0.0441924597784932,0.0389003590772944,NaN
0.478478478478478,0.0538489697689135,0.0491859891989846,NaN
0.482482482482482,0.0620633245062193,0.0581505532630065,NaN
0.486486486486486,0.0686223739178462,0.0655613143239723,NaN
0.49049049049049,0.0733560640969467,0.0712260612119596,NaN
0.494494494494495,0.0761417413249813,0.0749979751117614,NaN
0.498498498498498,0.0769072546573374,0.0767793443672409,NaN


==> data/superoscillations_dsmall_data.csv <==
f,mag_delta,mag_aux,mag_nyquist
0.002002002002002,0.992062185529274,0.998892755257117,NaN
0.00600600600600601,0.965783476522104,0.99006104496913,NaN
0.01001001001001,0.921990373402536,0.972537067755845,NaN
0.014014014014014,0.862072369935067,0.946597110027683,NaN
0.018018018018018,0.78793214790494,0.912649153000169,NaN
0.022022022022022,0.701917109105417,0.871225280196462,NaN
0.026026026026026,0.606734724176204,0.822971793473738,NaN
0.03003003003003,0.505354777905798,0.768637236247416,NaN
0.034034034034034,0.400902084436202,0.709058564310272,NaN
0.038038038038038,0.296543615632434,0.645145741322707,NaN
0.042042042042042,0.195374217785027,0.577865066922857,NaN
0.046046046046046,0.100305176386588,0.508221569833014,NaN
0.05005005005005,0.0139598212410472,0.437240815822796,NaN
0.0540540540540541,0.0614198551166396,0.365950490579681,NaN
0.0580580580580581,0.12405195851842,0.295362120240617,NaN
0.0620620620620621,0.172675728745269,0.226453287521362,NaN
0.0660660660660661,0.206592368118563,0.160150689171034,NaN
0.0700700700700701,0.225683907440782,0.0973143611633734,NaN
0.0740740740740741,0.23040915862885,0.0387233720503687,NaN
0.0780780780780781,0.221776661482962,0.014936747174162,0.014936747174162
0.0820820820820821,0.201295414537921,0.0630846058172457,NaN
0.0860860860860861,0.170905056742611,0.105251399982594,NaN
0.0900900900900901,0.132888006803425,0.141087059650537,NaN
0.0940940940940941,0.0897668397667053,0.17036400152239,NaN
0.0980980980980981,0.0441908562217678,0.192978442783601,NaN
0.102102102102102,0.00118364905738656,0.208949281467988,NaN
0.106106106106106,0.0438145096243726,0.218414599109897,NaN
0.11011011011011,0.0813910585086471,0.221625889791694,NaN
0.114114114114114,0.111942557930615,0.218940165509968,NaN
0.118118118118118,0.133932646380479,0.210810130036169,NaN
0.122122122122122,0.146335112303925,0.197772651259785,NaN
0.126126126126126,0.148686854694867,0.180435794599134,NaN
0.13013013013013,0.141114635390153,0.159464706788586,NaN
0.134134134134134,0.124333152219975,0.135566659675131,NaN
0.138138138138138,0.0996130466958556,0.109475577197061,NaN
0.142142142142142,0.0687186790331208,0.0819363752387238,NaN
0.146146146146146,0.0338168260502233,0.0536894434769917,NaN
0.15015015015015,0.00264115181534734,0.0254555907319207,NaN
0.154154154154154,0.0380597090810688,0.00207823906738201,0.00207823906738201
0.158158158158158,0.0698567092899656,0.0282721940167913,NaN
0.162162162162162,0.0956314984570049,0.0525454249262712,NaN
0.166166166166166,0.113335499863967,0.0743864520368652,NaN
0.17017017017017,0.121436279319544,0.0933617967866899,NaN
0.174174174174174,0.11906512951357,0.109122727885673,NaN
0.178178178178178,0.106137554392796,0.121410013973016,NaN
0.182182182182182,0.0834356359448554,0.13005661995292,NaN
0.186186186186186,0.0526411674939438,0.134988329732785,NaN
0.19019019019019,0.016308664437349,0.13622232351428,NaN
0.194194194194194,0.0222320671271672,0.133863782014569,NaN
0.198198198198198,0.0590532016446484,0.128100632060828,NaN
0.202202202202202,0.0898941279898011,0.119196587000394,NaN
0.206206206206206,0.110521148741729,0.107482670471431,NaN
0.21021021021021,0.117186199969521,0.0933474425490251,NaN
0.214214214214214,0.107186898202926,0.0772261724923766,NaN
0.218218218218218,0.0795277077903984,0.059589221766529,NaN
0.222222222222222,0.0356792878529893,0.0409299143259966,NaN
0.226226226226226,0.0195698241476479,0.0217521780973909,NaN
0.23023023023023,0.077178046059587,0.0025582420978006,0.0025582420978006
0.234234234234234,0.122844009979042,0.016163332265217,NaN
0.238238238238238,0.135943181978948,0.0339490192451816,NaN
0.242242242242242,0.0884257055837347,0.0503708476202281,NaN
0.246246246246246,0.0563039156374273,0.0650458451362748,NaN
0.25025025025025,0.34450217851044,0.0776442113989531,NaN
0.254254254254254,0.833171686627987,0.087896054290661,NaN
0.258258258258258,1.59108891929479,0.0955965605268601,NaN
0.262262262262262,2.69974625103361,0.100609508990274,NaN
0.266266266266266,4.25417899626244,0.102869075100494,NaN
0.27027027027027,6.36364800499671,0.102379914768876,NaN
0.274274274274274,9.15214869060158,0.0992155565267814,NaN
0.278278278278278,12.7587183579471,0.0935151692854742,NaN
0.282282282282282,17.3375153358045,0.0854788100094233,NaN
0.286286286286286,23.0576457037687,0.075361289537223,NaN
0.29029029029029,30.1027163306911,0.0634648251144648,NaN
0.294294294294294,38.6700964837712,0.0501306742492322,NaN
0.298298298298298,48.9698743863642,0.0357299657059863,NaN
0.302302302302302,61.2234997458391,0.020653959376312,NaN
0.306306306306306,75.6621083749016,0.00530397708955853,0.00530397708955853
0.31031031031031,92.5245305130482,0.00991874903100333,NaN
0.314314314314314,112.054990230442,0.024623065349022,NaN
0.318318318318318,134.500509266219,0.0384374843476944,NaN
0.322322322322322,160.108034710812,0.0510191453863918,NaN
0.326326326326326,189.1213159751,0.0620619405907027,NaN
0.33033033033033,221.777562381985,0.0713036203393407,NaN
0.334334334334334,258.303918350411,0.0785317194131573,NaN
0.338338338338338,298.913798400925,0.0835881749598704,NaN
0.342342342342342,343.803128981109,0.0863725402655337,NaN
0.346346346346346,393.146548280058,0.086843733114143,NaN
0.35035035035035,447.093618672175,0.0850202934241747,NaN
0.354354354354354,505.765109110694,0.0809791610192964,NaN
0.358358358358358,569.24940660125,0.0748530199639905,NaN
0.362362362362362,637.599116760135,0.0668262900372794,NaN
0.366366366366366,710.827913350529,0.057129877832402,NaN
0.37037037037037,788.907695560289,0.0460348289180834,NaN
0.374374374374374,871.766109621472,0.0338450478135589,NaN
0.378378378378378,959.284488178668,0.0208892736401136,NaN
0.382382382382382,1051.29625661314,0.00751251574469989,NaN
0.386386386386386,1147.58585036464,0.00593283501243932,0.00593283501243932
0.39039039039039,1247.88818122342,0.0190959974918009,NaN
0.394394394394394,1351.88868367034,0.0316366714790114,NaN
0.398398398398398,1459.22396471846,0.0432335709401742,NaN
0.402402402402402,1569.48307246688,0.0535924112659038,NaN
0.406406406406406,1682.20938984156,0.0624531572574008,NaN
0.41041041041041,1796.90315090511,0.069596357999071,NaN
0.414414414414414,1913.02456781457,0.0748484182391672,NaN
0.418418418418418,2029.99754714493,0.0780856828782812,NaN
0.422422422422422,2147.2139650349,0.0792372409802861,NaN
0.426426426426426,2264.03846160651,0.0782863876419958,NaN
0.43043043043043,2379.81370652043,0.0752707153097878,NaN
0.434434434434434,2493.86607950351,0.0702808399086672,NaN
0.438438438438438,2605.5117023716,0.0634578006372219,NaN
0.442442442442442,2714.06275260071,0.0549892046761139,NaN
0.446446446446446,2818.83398299686,0.0451042185825345,NaN
0.45045045045045,2919.14936758443,0.0340675360700913,NaN
0.454454454454454,3014.34879056474,0.0221724765388623,NaN
0.458458458458458,3103.7946931603,0.00973338953980317,NaN
0.462462462462462,3186.87859240554,0.00292244315912473,0.00292244315912473
0.466466466466466,3263.02738650005,0.0154632044763054,NaN
0.47047047047047,3331.70936321017,0.0275610276922679,NaN
0.474474474474474,3392.439830973,0.0389003590772944,NaN
0.478478478478478,3444.7862967832,0.0491859891989846,NaN
0.482482482482482,3488.37312056614,0.0581505532630065,NaN
0.486486486486486,3522.88558247831,0.0655613143239723,NaN
0.49049049049049,3548.07330732529,0.0712260612119596,NaN
0.494494494494495,3563.75299892899,0.0749979751117614,NaN
0.498498498498498,3569.8104466731,0.0767793443672409,NaN


==> data/superoscillations_spatial_data.csv <==
z,fun_1,fun_2,fun_3,sinc_ref,array_z,a_1,a_2,a_3,nyq_z,nyq_val
-8,0,0.0465620371872737,0.629390949604919,-2.75396867773112e-17,-0.5,0,-1,-1.22464679914735e-16,-8,-2.75396867773112e-17
-7.98398398398398,0,0.0497663056408202,0.648775754590113,0.00188460964995368,-0.375,0,-0.923879532511287,-0.707106781186548,-7.5,-3.89817183251938e-17
-7.96796796796797,0,0.0524919139011548,0.661744960854148,0.00375724339162199,-0.25,0,-0.707106781186547,-1,-7,1.14372644108033e-16
-7.95195195195195,0,0.0547099717740323,0.66814424327418,0.00559888573708209,-0.125,0,-0.38268343236509,-0.707106781186547,-6.5,-3.89817183251938e-17
-7.93593593593594,0,0.0563964819778073,0.667884321142433,0.00739076290891563,0,0,0,0,-6,-4.80078114242358e-17
-7.91991991991992,0,0.0575325957991253,0.660942092310853,0.00911453366734849,0.125,0,0.38268343236509,0.707106781186547,-5.5,-3.89817183251938e-17
-7.9039039039039,0,0.0581048190054845,0.647361111393872,0.0107524764865453,0.25,0,0.707106781186547,1,-5,1.41787526210883e-16
-7.88788788788789,0,0.0581051658056175,0.62725140488855,0.0122876711755465,0.375,0,0.923879532511287,0.707106781186548,-4.5,-3.89817183251938e-17
-7.87187187187187,0,0.057531259148198,0.600788622645602,0.0137041730882467,0.5,0,1,1.22464679914735e-16,-4,3.89817183251938e-17
-7.85585585585586,0,0.0563863761729131,0.568212531731184,0.0149871781346122,NaN,NaN,NaN,NaN,-3.5,-3.89817183251938e-17
-7.83983983983984,0,0.0546794381732889,0.529824865343294,0.01612317689145,NaN,NaN,NaN,NaN,-3,3.89817183251938e-17
-7.82382382382382,0,0.0524249449539793,0.485986545825561,0.017100096214608,NaN,NaN,NaN,NaN,-2.5,-3.89817183251938e-17
-7.80780780780781,0,0.0496428540288614,0.437114307198883,0.0179074268745961,NaN,NaN,NaN,NaN,-2,3.89817183251938e-17
-7.79179179179179,0,0.0463584056438151,0.383676748675391,0.0185363358730702,NaN,NaN,NaN,NaN,-1.5,-3.89817183251938e-17
-7.77577577577578,0,0.0426018951349798,0.326189856360831,0.0189797622471292,NaN,NaN,NaN,NaN,-1,3.89817183251938e-17
-7.75975975975976,0,0.0384083946838079,0.265212035893821,0.0192324953304953,NaN,NaN,NaN,NaN,-0.5,-3.89817183251938e-17
-7.74374374374374,0,0.0338174269896223,0.201338703608023,0.0192912346137658,NaN,NaN,NaN,NaN,0,3.89817183251938e-17
-7.72772772772773,0,0.0288725939113785,0.13519648857319,0.0191546305283647,NaN,NaN,NaN,NaN,0.5,1
-7.71171171171171,0,0.0236211635455588,0.067437101776509,0.0188233056687667,NaN,NaN,NaN,NaN,1,3.89817183251938e-17
-7.6956956956957,0,0.0181136196539029,-0.00126906767052049,0.0182998561631284,NaN,NaN,NaN,NaN,1.5,-3.89817183251938e-17
-7.67967967967968,0,0.012403177711823,-0.0702395665899509,0.0175888331017028,NaN,NaN,NaN,NaN,2,3.89817183251938e-17
-7.66366366366366,0,0.00654527222448742,-0.138786636896921,0.0166967041333245,NaN,NaN,NaN,NaN,2.5,-3.89817183251938e-17
-7.64764764764765,0,0.000597020227605327,-0.206224053134761,0.015631795540834,NaN,NaN,NaN,NaN,3,3.89817183251938e-17
-7.63163163163163,0,-0.00538333384878165,-0.271873970598499,0.0144042153045144,NaN,NaN,NaN,NaN,3.5,-3.89817183251938e-17
-7.61561561561562,0,-0.0113369865564428,-0.335073715837346,0.0130257578564678,NaN,NaN,NaN,NaN,4,3.89817183251938e-17
-7.5995995995996,0,-0.017205151539319,-0.395182451820764,0.0115097914163519,NaN,NaN,NaN,NaN,4.5,-3.89817183251938e-17
-7.58358358358358,0,-0.0229296377229469,-0.451587650832023,0.00987112897815738,NaN,NaN,NaN,NaN,5,3.89817183251938e-17
-7.56756756756757,0,-0.0284534239362442,-0.503711310027295,0.00812588418686394,NaN,NaN,NaN,NaN,5.5,-3.89817183251938e-17
-7.55155155155155,0,-0.0337212242981786,-0.551015846772037,0.00629131350113129,NaN,NaN,NaN,NaN,6,1.41787526210883e-16
-7.53553553553554,0,-0.0386800387976427,-0.593009613933257,0.004385646182058,NaN,NaN,NaN,NaN,6.5,-3.89817183251938e-17
-7.51951951951952,0,-0.0432796835896588,-0.629251978739632,0.00242790377691142,NaN,NaN,NaN,NaN,7,-4.80078114242358e-17
-7.5035035035035,0,-0.0474732957459942,-0.65935791310648,0.000437710879318987,NaN,NaN,NaN,NaN,7.5,-3.89817183251938e-17
-7.48748748748749,0,-0.0512178073994628,-0.683002047864599,-0.0015649009575535,NaN,NaN,NaN,NaN,8,1.14372644108033e-16
-7.47147147147147,0,-0.0544743845157185,-0.699922148543531,-0.003559694201812,NaN,NaN,NaN,NaN,NaN,NaN
-7.45545545545546,0,-0.0572088258539298,-0.709921975948183,-0.00552642920749439,NaN,NaN,NaN,NaN,NaN,NaN
-7.43943943943944,0,-0.0593919180532274,-0.712873500756913,-0.00744506891588755,NaN,NaN,NaN,NaN,NaN,NaN
-7.42342342342342,0,-0.0609997431916818,-0.708718447654871,-0.00929598232973009,NaN,NaN,NaN,NaN,NaN,NaN
-7.40740740740741,0,-0.0620139356180371,-0.697469151100485,-0.011060144700704,NaN,NaN,NaN,NaN,NaN,NaN
-7.39139139139139,0,-0.0624218853485301,-0.679208711623676,-0.012719332395574,NaN,NaN,NaN,NaN,NaN,NaN
-7.37537537537538,0,-0.0622168858214405,-0.654090448416387,-0.0142563104518909,NaN,NaN,NaN,NaN,NaN,NaN
-7.35935935935936,0,-0.0613982243526081,-0.622336651009082,-0.0156550108999855,NaN,NaN,NaN,NaN,NaN,NaN
-7.34334334334334,0,-0.0599712141779811,-0.584236639753406,-0.0169007000134211,NaN,NaN,NaN,NaN,NaN,NaN
-7.32732732732733,0,-0.057947167545235,-0.540144151772669,-0.0179801327543982,NaN,NaN,NaN,NaN,NaN,NaN
-7.31131131131131,0,-0.0553433098872791,-0.490474075786025,-0.0188816928028183,NaN,NaN,NaN,NaN,NaN,NaN
-7.2952952952953,0,-0.0521826356892605,-0.435698565779497,-0.0195955166966582,NaN,NaN,NaN,NaN,NaN,NaN
-7.27927927927928,0,-0.0484937072343072,-0.376342569782295,-0.0201136007656548,NaN,NaN,NaN,NaN,NaN,NaN
-7.26326326326326,0,-0.044310397966516,-0.312978815915194,-0.0204298897085556,NaN,NaN,NaN,NaN,NaN,NaN
-7.24724724724725,0,-0.0396715827812795,-0.246222303517829,-0.0205403458447125,NaN,NaN,NaN,NaN,NaN,NaN
-7.23123123123123,0,-0.0346207780512815,-0.176724352140436,-0.020442998261819,NaN,NaN,NaN,NaN,NaN,NaN
-7.21521521521522,0,-0.029205734722705,-0.105166265873795,-0.0201379712812317,NaN,NaN,NaN,NaN,NaN,NaN
-7.1991991991992,0,-0.0234779882716936,-0.0322526744593183,-0.0196274918686001,NaN,NaN,NaN,NaN,NaN,NaN
-7.18318318318318,0,-0.0174923697636933,0.0412953838634031,-0.0189158758283989,NaN,NaN,NaN,NaN,NaN,NaN
-7.16716716716717,0,-0.0113064826315261,0.114747570104541,-0.0180094928343207,NaN,NaN,NaN,NaN,NaN,NaN
-7.15115115115115,0,-0.00498015016138798,0.187371472961924,-0.0169167105611883,NaN,NaN,NaN,NaN,NaN,NaN
-7.13513513513514,0,0.00142516102249246,0.258439886596193,-0.0156478183959535,NaN,NaN,NaN,NaN,NaN,NaN
-7.11911911911912,0,0.00784693594475794,0.327238065693955,-0.0142149314133033,NaN,NaN,NaN,NaN,NaN,NaN
-7.1031031031031,0,0.0142222189854495,0.393070885634472,-0.0126318755033007,NaN,NaN,NaN,NaN,NaN,NaN
-7.08708708708709,0,0.0204882284188903,0.455269836286803,-0.0109140547322758,NaN,NaN,NaN,NaN,NaN,NaN
-7.07107107107107,0,0.0265829718104502,0.513199779352764,-0.00907830220187576,NaN,NaN,NaN,NaN,NaN,NaN
-7.05505505505506,0,0.0324458562585606,0.566265401215713,-0.00714271584288712,NaN,NaN,NaN,NaN,NaN,NaN
-7.03903903903904,0,0.038018287497068,0.613917296023375,-0.00512648073837954,NaN,NaN,NaN,NaN,NaN,NaN
-7.02302302302302,0,0.0432442519721152,0.655657617202086,-0.00304967971324574,NaN,NaN,NaN,NaN,NaN,NaN
-7.00700700700701,0,0.0480708761274922,0.691045239547456,-0.000933094052821426,NaN,NaN,NaN,NaN,NaN,NaN
-6.99099099099099,0,0.0524489573530875,0.71970037875096,0.00120200367936597,NaN,NaN,NaN,NaN,NaN,NaN
-6.97497497497497,0,0.0563334613011863,0.741308620382623,0.00333406266670988,NaN,NaN,NaN,NaN,NaN,NaN
-6.95895895895896,0,0.0596839805755245,0.755624315986188,0.00544147058190096,NaN,NaN,NaN,NaN,NaN,NaN
-6.94294294294294,0,0.062465150158336,0.762473310068849,0.00750277187450993,NaN,NaN,NaN,NaN,NaN,NaN
-6.92692692692693,0,0.0646470153580574,0.761754968322101,0.00949688540695582,NaN,NaN,NaN,NaN,NaN,NaN
-6.91091091091091,0,0.0662053484837521,0.753443484122153,0.0114033192393094,NaN,NaN,NaN,NaN,NaN,NaN
-6.89489489489489,0,0.0671219109515278,0.737588447487482,0.0132023803827886,NaN,NaN,NaN,NaN,NaN,NaN
-6.87887887887888,0,0.0673846580517239,0.714314667936812,0.0148753773832753,NaN,NaN,NaN,NaN,NaN,NaN
-6.86286286286286,0,0.0669878841378022,0.683821249989691,0.0164048136593641,NaN,NaN,NaN,NaN,NaN,NaN
-6.84684684684685,0,0.0659323065820923,0.646379927505517,0.0177745696038251,NaN,NaN,NaN,NaN,NaN,NaN
-6.83083083083083,0,0.0642250874306711,0.602332670413464,0.0189700715621402,NaN,NaN,NaN,NaN,NaN,NaN
-6.81481481481481,0,0.0618797922891652,0.552088584638145,0.0199784459260151,NaN,NaN,NaN,NaN,NaN,NaN
-6.7987987987988,0,0.058916286580093,0.496120133106462,0.0207886567222809,NaN,NaN,NaN,NaN,NaN,NaN
-6.78278278278278,0,0.0553605699339421,0.434958712606274,0.0213916252370434,NaN,NaN,NaN,NaN,NaN,NaN
-6.76676676676677,0,0.0512445500605763,0.369189627696311,0.0217803303897764,NaN,NaN,NaN,NaN,NaN,NaN
-6.75075075075075,0,0.0466057580576464,0.299446509070535,0.0219498887605855,NaN,NaN,NaN,NaN,NaN,NaN
-6.73473473473473,0,0.041487007694708,0.226405229484079,0.021897613374267,NaN,NaN,NaN,NaN,NaN,NaN
-6.71871871871872,0,0.0359360017416037,0.150777375433371,0.0216230505550731,NaN,NaN,NaN,NaN,NaN,NaN
-6.7027027027027,0,0.0300048889640552,0.0733033375209864,0.0211279943842033,NaN,NaN,NaN,NaN,NaN,NaN
-6.68668668668669,0,0.0237497758906242,-0.00525491359013586,0.0204164785158096,NaN,NaN,NaN,NaN,NaN,NaN
-6.67067067067067,0,0.0172301979132241,-0.0841212953431985,0.0194947453345014,NaN,NaN,NaN,NaN,NaN,NaN
-6.65465465465465,0,0.0105085546857016,-0.162513252634405,0.0183711926656966,NaN,NaN,NaN,NaN,NaN,NaN
-6.63863863863864,0,0.00364951518434431,-0.239649493281782,0.0170562984773891,NaN,NaN,NaN,NaN,NaN,NaN
-6.62262262262262,0,-0.00328060193845925,-0.314757743506746,0.0155625242357086,NaN,NaN,NaN,NaN,NaN,NaN
-6.60660660660661,0,-0.0102144667665565,-0.387082446625651,0.0139041977947543,NaN,NaN,NaN,NaN,NaN,NaN
-6.59059059059059,0,-0.0170843891835579,-0.455892328532451,0.0120973769113946,NaN,NaN,NaN,NaN,NaN,NaN
-6.57457457457457,0,-0.0238229763094808,-0.520487754507313,0.0101596946758565,NaN,NaN,NaN,NaN,NaN,NaN
-6.55855855855856,0,-0.030363789957855,-0.580207803687863,0.0081101883369601,NaN,NaN,NaN,NaN,NaN,NaN
-6.54254254254254,0,-0.0366419977126307,-0.634436989957612,0.00596911317481655,NaN,NaN,NaN,NaN,NaN,NaN
-6.52652652652653,0,-0.0425950112921651,-0.682611561341866,0.00375774323189161,NaN,NaN,NaN,NaN,NaN,NaN
-6.51051051051051,0,-0.0481631059427839,-0.724225313800435,0.00149816085389888,NaN,NaN,NaN,NaN,NaN,NaN
-6.49449449449449,0,-0.0532900147601861,-0.758834859846715,-0.000786962886484341,NaN,NaN,NaN,NaN,NaN,NaN
-6.47847847847848,0,-0.057923492080399,-0.786064297666591,-0.00307459470889304,NaN,NaN,NaN,NaN,NaN,NaN
-6.46246246246246,0,-0.0620158403318576,-0.805609232015172,-0.00534157033358759,NaN,NaN,NaN,NaN,NaN,NaN
-6.44644644644645,0,-0.0655243950861708,-0.817240104437005,-0.00756482806743652,NaN,NaN,NaN,NaN,NaN,NaN
-6.43043043043043,0,-0.068411963421021,-0.820804796978477,-0.00972164242178937,NaN,NaN,NaN,NaN,NaN,NaN
-6.41441441441441,0,-0.070647211156337,-0.816230480659181,-0.0117898554055167,NaN,NaN,NaN,NaN,NaN,NaN
-6.3983983983984,0,-0.0722049949738857,-0.803524687197132,-0.0137481031492267,NaN,NaN,NaN,NaN,NaN,NaN
-6.38238238238238,0,-0.0730666359839107,-0.782775590219426,-0.0155760355530564,NaN,NaN,NaN,NaN,NaN,NaN
-6.36636636636637,0,-0.0732201318227288,-0.754151489808091,-0.0172545267102214,NaN,NaN,NaN,NaN,NaN,NaN
-6.35035035035035,0,-0.072660304968708,-0.717899502160957,-0.0187658739411866,NaN,NaN,NaN,NaN,NaN,NaN
-6.33433433433433,0,-0.0713888855644766,-0.67434346397221,-0.0200939833781842,NaN,NaN,NaN,NaN,NaN,NaN
-6.31831831831832,0,-0.0694145276638203,-0.623881068950965,-0.0212245401658696,NaN,NaN,NaN,NaN,NaN,NaN
-6.3023023023023,0,-0.0667527584495771,-0.566980261499602,-0.0221451614900274,NaN,NaN,NaN,NaN,NaN,NaN
-6.28628628628629,0,-0.0634258606344007,-0.504174920089913,-0.0228455308110261,NaN,NaN,NaN,NaN,NaN,NaN
-6.27027027027027,0,-0.0594626888868754,-0.436059869952704,-0.0233175118605938,NaN,NaN,NaN,NaN,NaN,NaN
-6.25425425425425,0,-0.0548984217768949,-0.363285271524465,-0.0235552411577188,NaN,NaN,NaN,NaN,NaN,NaN
-6.23823823823824,0,-0.0497742513480937,-0.286550437379582,-0.0235551980101264,NaN,NaN,NaN,NaN,NaN,NaN
-6.22222222222222,0,-0.0441370130638017,-0.206597136348741,-0.0233162511898188,NaN,NaN,NaN,NaN,NaN,NaN
-6.20620620620621,0,-0.0380387594314788,-0.124202448708118,-0.0228396817023845,NaN,NaN,NaN,NaN,NaN,NaN
-6.19019019019019,0,-0.0315362811835662,-0.0401712410780348,-0.0221291813079239,NaN,NaN,NaN,NaN,NaN,NaN
-6.17417417417417,0,-0.0246905804106454,0.0446716663107622,-0.0211908266941209,NaN,NaN,NaN,NaN,NaN,NaN
-6.15815815815816,0,-0.0175663005313789,0.129489563962707,-0.020033029446813,NaN,NaN,NaN,NaN,NaN,NaN
-6.14214214214214,0,-0.0102311184076891,0.213442070509302,-0.0186664622079068,NaN,NaN,NaN,NaN,NaN,NaN
-6.12612612612613,0,-0.00275510430805603,0.295693422716035,-0.0171039616522076,NaN,NaN,NaN,NaN,NaN,NaN
-6.11011011011011,0,0.00478994423775614,0.375420756593378,-0.0153604091512329,NaN,NaN,NaN,NaN,NaN,NaN
-6.09409409409409,0,0.0123311883890622,0.451822297920518,-0.0134525902209518,NaN,NaN,NaN,NaN,NaN,NaN
-6.07807807807808,0,0.0197954472099058,0.524125380965669,-0.0113990340693126,NaN,NaN,NaN,NaN,NaN,NaN
-6.06206206206206,0,0.027109903475619,0.591594215617429,-0.00921983476613349,NaN,NaN,NaN,NaN,NaN,NaN
-6.04604604604605,0,0.0342028092835869,0.653537325213556,-0.00693645575030058,NaN,NaN,NaN,NaN,NaN,NaN
-6.03003003003003,0,0.0410041846722664,0.709314580332896,-0.00457151956525249,NaN,NaN,NaN,NaN,NaN,NaN
-6.01401401401401,0,0.0474465024792829,0.758343757438544,-0.00214858487157314,NaN,NaN,NaN,NaN,NaN,NaN
-5.997997997998,0,0.0534653527892506,0.800106555707222,0.000308087076499142,NaN,NaN,NaN,NaN,NaN,NaN
-5.98198198198198,0,0.059000080466388,0.834154010336561,0.00277377418718956,NaN,NaN,NaN,NaN,NaN,NaN
-5.96596596596597,0,0.0639943895207704,0.860111246391839,0.00522354112244647,NaN,NaN,NaN,NaN,NaN,NaN
-5.94994994994995,0,0.0683969083449618,0.877681523499589,0.00763249025647669,NaN,NaN,NaN,NaN,NaN,NaN
-5.93393393393393,0,0.0721617101995169,0.886649528422343,0.00997601348782149,NaN,NaN,NaN,NaN,NaN,NaN
-5.91791791791792,0,0.0752487837349562,0.886883879781571,0.0122300423704017,NaN,NaN,NaN,NaN,NaN,NaN
-5.9019019019019,0,0.0776244488183426,0.878338816892999,0.0143712940335361,NaN,NaN,NaN,NaN,NaN,NaN
-5.88588588588589,0,0.079261713394863,0.861055052410379,0.0163775103909788,NaN,NaN,NaN,NaN,NaN,NaN
-5.86986986986987,0,0.0801405677073701,0.835159776791851,0.0182276881943372,NaN,NaN,NaN,NaN,NaN,NaN
-5.85385385385385,0,0.08024821275436,0.800865810786807,0.0199022975664206,NaN,NaN,NaN,NaN,NaN,NaN
-5.83783783783784,0,0.0795792204969006,0.758469910547017,0.021383486754415,NaN,NaN,NaN,NaN,NaN,NaN
-5.82182182182182,0,0.0781356239611339,0.708350238289867,0.0226552709703704,NaN,NaN,NaN,NaN,NaN,NaN
-5.80580580580581,0,0.075926936067682,0.650963019778587,0.0237037033361382,NaN,NaN,NaN,NaN,NaN,NaN
-5.78978978978979,0,0.0729700966614573,0.586838417826037,0.0245170261202365,NaN,NaN,NaN,NaN,NaN,NaN
-5.77377377377377,0,0.0692893479399626,0.516575659012034,0.025085800643508,NaN,NaN,NaN,NaN,NaN,NaN
-5.75775775775776,0,0.0649160391486507,0.440837458236075,0.0254030144370893,NaN,NaN,NaN,NaN,NaN,NaN
-5.74174174174174,0,0.0598883620798336,0.360343792764105,0.0254641644581259,NaN,NaN,NaN,NaN,NaN,NaN
-5.72572572572573,0,0.0542510196048926,0.275865084136207,0.0252673154036917,NaN,NaN,NaN,NaN,NaN,NaN
-5.70970970970971,0,0.0480548301127861,0.188214852337993,0.0248131324092141,NaN,NaN,NaN,NaN,NaN,NaN
-5.69369369369369,0,0.0413562713420745,0.0982419120539291,0.0241048876719482,NaN,NaN,NaN,NaN,NaN,NaN
-5.67767767767768,0,0.0342169676945963,0.00682218563660442,0.0231484408001763,NaN,NaN,NaN,NaN,NaN,NaN
-5.66166166166166,0,0.0267031256999264,-0.0851497883894901,0.0219521929522478,NaN,NaN,NaN,NaN,NaN,NaN
-5.64564564564565,0,0.01888492276571,-0.176769569355049,0.0205270150936908,NaN,NaN,NaN,NaN,NaN,NaN
-5.62962962962963,0,0.0108358548703071,-0.26713166630805,0.0188861509627782,NaN,NaN,NaN,NaN,NaN,NaN
-5.61361361361361,0,0.002632049238386,-0.355338441437652,0.0170450955924651,NaN,NaN,NaN,NaN,NaN,NaN
-5.5975975975976,0,-0.0056484515907842,-0.440508977867143,0.0150214504869386,NaN,NaN,NaN,NaN,NaN,NaN
-5.58158158158158,0,-0.0139264275953801,-0.521787824613366,0.0128347567915624,NaN,NaN,NaN,NaN,NaN,NaN
-5.56556556556557,0,-0.0221222340369218,-0.598353532249957,0.0105063080233326,NaN,NaN,NaN,NaN,NaN,NaN
-5.54954954954955,0,-0.0301565620652897,-0.669426894669403,0.00805894414268064,NaN,NaN,NaN,NaN,NaN,NaN
-5.53353353353353,0,-0.037951199917132,-0.734278814668828,0.00551682894440019,NaN,NaN,NaN,NaN,NaN,NaN
-5.51751751751752,0,-0.0454297874460897,-0.79223771449978,0.00290521292354472,NaN,NaN,NaN,NaN,NaN,NaN
-5.5015015015015,0,-0.0525185567637088,-0.842696416677931,0.000250183929448549,NaN,NaN,NaN,NaN,NaN,NaN
-5.48548548548549,0,-0.0591470518551176,-0.885118425144184,-0.0024215919440723,NaN,NaN,NaN,NaN,NaN,NaN
-5.46946946946947,0,-0.065248820202394,-0.919043542444721,-0.0050831366733064,NaN,NaN,NaN,NaN,NaN,NaN
-5.45345345345345,0,-0.0707620697062574,-0.944092764901658,-0.00770743117912995,NaN,NaN,NaN,NaN,NaN,NaN
-5.43743743743744,0,-0.075630284472489,-0.959972404469397,-0.0102676880567712,NaN,NaN,NaN,NaN,NaN,NaN
-5.42142142142142,0,-0.0798027934092707,-0.966477393379513,-0.0127376234233735,NaN,NaN,NaN,NaN,NaN,NaN
-5.40540540540541,0,-0.0832352859950216,-0.963493735454254,-0.0150917251403347,NaN,NaN,NaN,NaN,NaN,NaN
-5.38938938938939,0,-0.0858902700665336,-0.951000076214072,-0.0173055146893862,NaN,NaN,NaN,NaN,NaN,NaN
-5.37337337337337,0,-0.0877374669869413,-0.929068372328732,-0.019355800030806,NaN,NaN,NaN,NaN,NaN,NaN
-5.35735735735736,0,-0.0887541401528464,-0.89786364979355,-0.0212209168486825,NaN,NaN,NaN,NaN,NaN,NaN
-5.34134134134134,0,-0.0889253533867702,-0.857642848964076,-0.0228809556911428,NaN,NaN,NaN,NaN,NaN,NaN
-5.32532532532533,0,-0.0882441564382486,-0.80875276361509,-0.0243179726420126,NaN,NaN,NaN,NaN,NaN,NaN
-5.30930930930931,0,-0.0867116954851923,-0.751627090035157,-0.025516181313364,NaN,NaN,NaN,NaN,NaN,NaN
-5.29329329329329,0,-0.0843372472198087,-0.686782610902604,-0.0264621241243888,NaN,NaN,NaN,NaN,NaN,NaN
-5.27727727727728,0,-0.0811381758387526,-0.614814547324187,-0.0271448210293949,NaN,NaN,NaN,NaN,NaN,NaN
-5.26126126126126,0,-0.0771398129849334,-0.536391120695306,-0.0275558940745786,NaN,NaN,NaN,NaN,NaN,NaN
-5.24524524524525,0,-0.0723752613971413,-0.452247373860551,-0.0276896663975078,NaN,NaN,NaN,NaN,NaN,NaN
-5.22922922922923,0,-0.0668851237713515,-0.363178308593319,-0.0275432345327118,NaN,NaN,NaN,NaN,NaN,NaN
-5.21321321321321,0,-0.0607171590525528,-0.270031403351211,-0.0271165131489787,NaN,NaN,NaN,NaN,NaN,NaN
-5.1971971971972,0,-0.0539258690556697,-0.173698581522977,-0.0264122516163647,NaN,NaN,NaN,NaN,NaN,NaN
-5.18118118118118,0,-0.0465720189911565,-0.0751077060877918,-0.0254360220808315,NaN,NaN,NaN,NaN,NaN,NaN
-5.16516516516517,0,-0.0387220961339807,0.0247863183469228,-0.0241961790090966,NaN,NaN,NaN,NaN,NaN,NaN
-5.14914914914915,0,-0.030447711444701,0.125010751103336,-0.0227037904528637,NaN,NaN,NaN,NaN,NaN,NaN
-5.13313313313313,0,-0.0218249495250458,0.224584440132372,-0.0209725415672506,NaN,NaN,NaN,NaN,NaN,NaN
-5.11711711711712,0,-0.0129336728139151,0.322527374814094,-0.0190186112000693,NaN,NaN,NaN,NaN,NaN,NaN
-5.1011011011011,0,-0.00385678637378462,0.417870274228399,-0.0168605226437955,NaN,NaN,NaN,NaN,NaN,NaN
-5.08508508508509,0,0.00532052999050325,0.509664117537159,-0.0145189699078111,NaN,NaN,NaN,NaN,NaN,NaN
-5.06906906906907,0,0.0145116151749454,0.596989523159932,-0.0120166211220749,NaN,NaN,NaN,NaN,NaN,NaN
-5.05305305305305,0,0.0236291384292548,0.678965884595264,-0.00937790092219313,NaN,NaN,NaN,NaN,NaN,NaN
-5.03703703703704,0,0.0325859216489941,0.754760172638839,-0.00662875388742959,NaN,NaN,NaN,NaN,NaN,NaN
-5.02102102102102,0,0.0412957646109198,0.823595316631381,-0.00379639130521316,NaN,NaN,NaN,NaN,NaN,NaN
-5.00500500500501,0,0.0496742653866772,0.884758081055677,-0.000909023716030701,NaN,NaN,NaN,NaN,NaN,NaN
-4.98898898898899,0,0.0576396281863933,0.93760635835992,0.00200441815069232,NaN,NaN,NaN,NaN,NaN,NaN
-4.97297297297297,0,0.0651134509708287,0.981575804234448,0.00491457130770325,NaN,NaN,NaN,NaN,NaN,NaN
-4.95695695695696,0,0.0720214853175318,1.01618574759939,0.00779193446137835,NaN,NaN,NaN,NaN,NaN,NaN
-4.94094094094094,0,0.0782943612626066,1.0410443143517,0.0106071650601955,NaN,NaN,NaN,NaN,NaN,NaN
-4.92492492492492,0,0.0838682701355564,1.05585271129609,0.0133313764691004,NaN,NaN,NaN,NaN,NaN,NaN
-4.90890890890891,0,0.0886855987682411,1.06040862462027,0.0159364322804004,NaN,NaN,NaN,NaN,NaN,NaN
-4.89289289289289,0,0.092695508875587,1.05460869562757,0.0183952347834158,NaN,NaN,NaN,NaN,NaN,NaN
-4.87687687687688,0,0.0958544559170278,1.03845004536332,0.0206820046566709,NaN,NaN,NaN,NaN,NaN,NaN
-4.86086086086086,0,0.098126642265516,1.01203082877846,0.022772549017629,NaN,NaN,NaN,NaN,NaN,NaN
-4.84484484484484,0,0.0994844001096524,0.975549808450666,0.0246445150653186,NaN,NaN,NaN,NaN,NaN,NaN
-4.82882882882883,0,0.0999085001670075,0.92930494742496,0.0262776266798565,NaN,NaN,NaN,NaN,NaN,NaN
-4.81281281281281,0,0.0993883829467883,0.873691030193328,0.0276539014986785,NaN,NaN,NaN,NaN,NaN,NaN
-4.7967967967968,0,0.0979223100156545,0.809196330335745,0.0287578461708689,NaN,NaN,NaN,NaN,NaN,NaN
-4.78078078078078,0,0.0955174334515174,0.736398352660785,0.0295766276966377,NaN,NaN,NaN,NaN,NaN,NaN
-4.76476476476476,0,0.0921897824540618,0.655958686905862,0.0301002189868371,NaN,NaN,NaN,NaN,NaN,NaN
-4.74874874874875,0,0.0879641668002105,0.568617018644431,0.0303215170252577,NaN,NaN,NaN,NaN,NaN,NaN
-4.73273273273273,0,0.0828739976556445,0.475184351622346,0.030236432281948,NaN,NaN,NaN,NaN,NaN,NaN
-4.71671671671672,0,0.0769610269997543,0.376535503531031,0.0298439483064106,NaN,NaN,NaN,NaN,NaN,NaN
-4.7007007007007,0,0.0702750076970577,0.27360094459474,0.0291461507225036,NaN,NaN,NaN,NaN,NaN,NaN
-4.68468468468468,0,0.0628732769775642,0.167358054951364,0.0281482251493801,NaN,NaN,NaN,NaN,NaN,NaN
-4.66866866866867,0,0.0548202668541951,0.0588218829495659,0.0268584238818447,NaN,NaN,NaN,NaN,NaN,NaN
-4.65265265265265,0,0.0461869456463049,-0.0509645085382502,0.0252880014760551,NaN,NaN,NaN,NaN,NaN,NaN
-4.63663663663664,0,0.0370501954851479,-0.160940016110587,0.023451119699425,NaN,NaN,NaN,NaN,NaN,NaN
-4.62062062062062,0,0.0274921312670617,-0.270035695057267,0.021364722613791,NaN,NaN,NaN,NaN,NaN,NaN
-4.6046046046046,0,0.0175993670968602,-0.377185086081358,0.0190483828652423,NaN,NaN,NaN,NaN,NaN,NaN
-4.58858858858859,0,0.00746223676691304,-0.481334570174926,0.0165241205494298,NaN,NaN,NaN,NaN,NaN,NaN
-4.57257257257257,0,-0.00282602470036952,-0.581453651468514,0.0138161963046417,NaN,NaN,NaN,NaN,NaN,NaN
-4.55655655655656,0,-0.0131701310628962,-0.676545068272771,0.0109508805535639,NaN,NaN,NaN,NaN,NaN,NaN
-4.54054054054054,0,-0.0234736186959137,-0.765654633671025,0.00795620106566079,NaN,NaN,NaN,NaN,NaN,NaN
-4.52452452452452,0,-0.0336397362610361,-0.847880709140859,0.00486167124289722,NaN,NaN,NaN,NaN,NaN,NaN
-4.50850850850851,0,-0.0435723420646671,-0.922383217929604,0.00169800173964531,NaN,NaN,NaN,NaN,NaN,NaN
-4.49249249249249,0,-0.0531768008312912,-0.988392108844116,-0.00150320178911268,NaN,NaN,NaN,NaN,NaN,NaN
-4.47647647647648,0,-0.0623608715958015,-1.04521518605423,-0.00470975186078549,NaN,NaN,NaN,NaN,NaN,NaN
-4.46046046046046,0,-0.0710355784587628,-1.09224522623784,-0.00788920018104167,NaN,NaN,NaN,NaN,NaN,NaN
-4.44444444444444,0,-0.0791160560898878,-1.12896631099846,-0.0110091633264159,NaN,NaN,NaN,NaN,NaN,NaN
-4.42842842842843,0,-0.0865223620376119,-1.15495930963472,-0.0140376498509141,NaN,NaN,NaN,NaN,NaN,NaN
-4.41241241241241,0,-0.0931802481907722,-1.16990645532482,-0.0169433855392976,NaN,NaN,NaN,NaN,NaN,NaN
-4.3963963963964,0,-0.0990218840817674,-1.17359496627091,-0.0196961335277483,NaN,NaN,NaN,NaN,NaN,NaN
-4.38038038038038,0,-0.103986525123145,-1.16591967231313,-0.0222670060434137,NaN,NaN,NaN,NaN,NaN,NaN
-4.36436436436436,0,-0.108021119359206,-1.14688461698348,-0.0246287645778433,NaN,NaN,NaN,NaN,NaN,NaN
-4.34834834834835,0,-0.111080846839938,-1.11660361466131,-0.0267561054050851,NaN,NaN,NaN,NaN,NaN,NaN
-4.33233233233233,0,-0.113129586328212,-1.07529975251114,-0.0286259274824754,NaN,NaN,NaN,NaN,NaN,NaN
-4.31631631631632,0,-0.114140304688217,-1.02330383697024,-0.0302175799298498,NaN,NaN,NaN,NaN,NaN,NaN
-4.3003003003003,0,-0.114095365003951,-0.96105179475839,-0.0315130864696298,NaN,NaN,NaN,NaN,NaN,NaN
-4.28428428428428,0,-0.112986750190565,-0.889081048438804,-0.0324973444243353,NaN,NaN,NaN,NaN,NaN,NaN
-4.26826826826827,0,-0.11081619962469,-0.808025896516703,-0.0331582961075476,NaN,NaN,NaN,NaN,NaN,NaN
-4.25225225225225,0,-0.107595257129679,-0.718611937879523,-0.0334870707069914,NaN,NaN,NaN,NaN,NaN,NaN
-4.23623623623624,0,-0.103345229410364,-0.621649589554373,-0.0334780950417283,NaN,NaN,NaN,NaN,NaN,NaN
-4.22022022022022,0,-0.0980970548893865,-0.518026755872548,-0.0331291718767664,NaN,NaN,NaN,NaN,NaN,NaN
-4.2042042042042,0,-0.0918910836898874,-0.408700715431543,-0.0324415247947966,NaN,NaN,NaN,NaN,NaN,NaN
-4.18818818818819,0,-0.0847767703417297,-0.294689300130827,-0.0314198089532105,NaN,NaN,NaN,NaN,NaN,NaN
-4.17217217217217,0,-0.0768122815571122,-0.177061447540922,-0.0300720873918255,NaN,NaN,NaN,NaN,NaN,NaN
-4.15615615615616,0,-0.0680640222620834,-0.0569272144727151,-0.0284097728995514,NaN,NaN,NaN,NaN,NaN,NaN
-4.14014014014014,0,-0.0586060837603544,0.0645726551101689,-0.0264475357931726,NaN,NaN,NaN,NaN,NaN,NaN
-4.12412412412412,0,-0.048519618685587,0.186277509780364,-0.0242031783050892,NaN,NaN,NaN,NaN,NaN,NaN
-4.10810810810811,0,-0.0378921480524133,0.30701781625249,-0.0216974766158052,NaN,NaN,NaN,NaN,NaN,NaN
-4.09209209209209,0,-0.0268168063659058,0.425626326368665,-0.0189539918977746,NaN,NaN,NaN,NaN,NaN,NaN
-4.07607607607608,0,-0.0153915313226616,0.540949279179078,-0.0159988520565591,NaN,NaN,NaN,NaN,NaN,NaN
-4.06006006006006,0,-0.00371820519560639,0.651857530909815,-0.012860506159872,NaN,NaN,NaN,NaN,NaN,NaN
-4.04404404404404,0,0.0080982445780049,0.757257506001393,-0.00956945383181832,NaN,NaN,NaN,NaN,NaN,NaN
-4.02802802802803,0,0.019950777667078,0.856101863570171,-0.00615795215556481,NaN,NaN,NaN,NaN,NaN,NaN
-4.01201201201201,0,0.0317311976917984,0.947399775857384,-0.00265970286995584,NaN,NaN,NaN,NaN,NaN,NaN
-3.995995995996,0,0.0433311251417585,1.03022671864137,0.000890477138319226,NaN,NaN,NaN,NaN,NaN,NaN
-3.97997997997998,0,0.0546429776619746,1.10373367773561,0.00445699885780648,NaN,NaN,NaN,NaN,NaN,NaN
-3.96396396396396,0,0.0655609488967408,1.1671556808535,0.00800385434442553,NaN,NaN,NaN,NaN,NaN,NaN
-3.94794794794795,0,0.0759819770775128,1.21981957025094,0.0114949766117923,NaN,NaN,NaN,NaN,NaN,NaN
-3.93193193193193,0,0.0858066945977169,1.26115093845204,0.0148946026579832,NaN,NaN,NaN,NaN,NaN,NaN
-3.91591591591592,0,0.0949403499248964,1.29068015691088,0.0181676360110486,NaN,NaN,NaN,NaN,NaN,NaN
-3.8998998998999,0,0.103293693459238,1.30804743599632,0.0212800051553377,NaN,NaN,NaN,NaN,NaN,NaN
-3.88388388388388,0,0.110783819211409,1.31300686357207,0.0241990142166175,NaN,NaN,NaN,NaN,NaN,NaN
-3.86786786786787,0,0.117334954536057,1.30542937894814,0.0268936823361189,NaN,NaN,NaN,NaN,NaN,NaN
-3.85185185185185,0,0.122879190610366,1.28530464903506,0.0293350682517592,NaN,NaN,NaN,NaN,NaN,NaN
-3.83583583583584,0,0.127357146841526,1.25274182381524,0.0314965767282385,NaN,NaN,NaN,NaN,NaN,NaN
-3.81981981981982,0,0.130718562939174,1.20796915878489,0.0333542436354873,NaN,NaN,NaN,NaN,NaN,NaN
-3.8038038038038,0,0.132922813033643,1.15133250284799,0.0348869966657399,NaN,NaN,NaN,NaN,NaN,NaN
-3.78778778778779,0,0.133939336891402,1.08329266092333,0.0360768889016225,NaN,NaN,NaN,NaN,NaN,NaN
-3.77177177177177,0,0.133747983969936,1.00442165115581,0.0369093026991126,NaN,NaN,NaN,NaN,NaN,NaN
-3.75575575575576,0,0.132339266863136,0.915397887412972,0.0373731216277159,NaN,NaN,NaN,NaN,NaN,NaN
-3.73973973973974,0,0.129714521449356,0.817000327968152,0.0374608685131647,NaN,NaN,NaN,NaN,NaN,NaN
-3.72372372372372,0,0.125885971876299,0.710101641271436,0.037168807952506,NaN,NaN,NaN,NaN,NaN,NaN
-3.70770770770771,0,0.120876699352321,0.5956604492482,0.0364970120145507,NaN,NaN,NaN,NaN,NaN,NaN
-3.69169169169169,0,0.114720514601883,0.474712717729126,0.0354493881970159,NaN,NaN,NaN,NaN,NaN,NaN
-3.67567567567568,0,0.107461734622467,0.348362371691969,0.03403366908185,NaN,NaN,NaN,NaN,NaN,NaN
-3.65965965965966,0,0.0991548652907976,0.217771220917982,0.032261363508601,NaN,NaN,NaN,NaN,NaN,NaN
-3.64364364364364,0,0.0898641921912056,0.0841482884928197,0.0301476694685644,NaN,NaN,NaN,NaN,NaN,NaN
-3.62762762762763,0,0.0796632828252868,-0.0512613595171061,0.0277113493060522,NaN,NaN,NaN,NaN,NaN,NaN
-3.61161161161161,0,0.0686344041858007,-0.187188179639129,0.0249745681936717,NaN,NaN,NaN,NaN,NaN,NaN
-3.5955955955956,0,0.0568678604348989,-0.322350004103299,0.0219626972221732,NaN,NaN,NaN,NaN,NaN,NaN
-3.57957957957958,0,0.044461256124114,-0.455464070713234,0.0187040828084739,NaN,NaN,NaN,NaN,NaN,NaN
-3.56356356356356,0,0.0315186910716401,-0.585259116580442,0.0152297844742082,NaN,NaN,NaN,NaN,NaN,NaN
-3.54754754754755,0,0.0181498936594444,-0.71048742167541,0.0115732833780289,NaN,NaN,NaN,NaN,NaN,NaN
-3.53153153153153,0,0.00446929982646482,-0.829936688379169,0.00777016429447531,NaN,NaN,NaN,NaN,NaN,NaN
-3.51551551551552,0,-0.00940491443956915,-0.942441644234014,0.00385777401731911,NaN,NaN,NaN,NaN,NaN,NaN
-3.4994994994995,0,-0.0233518388676001,-1.04689525722613,-0.00012514057712073,NaN,NaN,NaN,NaN,NaN,NaN
-3.48348348348348,0,-0.037248864359742,-1.14225945634651,-0.00413881134387998,NaN,NaN,NaN,NaN,NaN,NaN
-3.46746746746747,0,-0.0509727392624342,-1.22757525433944,-0.00814284090306866,NaN,NaN,NaN,NaN,NaN,NaN
-3.45145145145145,0,-0.0644006373635486,-1.30197217479384,-0.0120966040763274,NaN,NaN,NaN,NaN,NaN,NaN
-3.43543543543544,0,-0.0774112284212558,-1.36467689203669,-0.0159596547859969,NaN,NaN,NaN,NaN,NaN,NaN
-3.41941941941942,0,-0.0898857419757437,-1.41502099935362,-0.0196921343922623,NaN,NaN,NaN,NaN,NaN,NaN
-3.4034034034034,0,-0.101709015201132,-1.45244782887092,-0.0232551773981721,NaN,NaN,NaN,NaN,NaN,NaN
-3.38738738738739,0,-0.112770515709961,-1.47651825526996,-0.026611310447159,NaN,NaN,NaN,NaN,NaN,NaN
-3.37137137137137,0,-0.122965330394953,-1.48691542476062,-0.0297248405728456,NaN,NaN,NaN,NaN,NaN,NaN
-3.35535535535536,0,-0.132195111640888,-1.48344836056333,-0.032562228736483,NaN,NaN,NaN,NaN,NaN,NaN
-3.33933933933934,0,-0.140368972628233,-1.46605440673513,-0.0350924448028602,NaN,NaN,NaN,NaN,NaN,NaN
-3.32332332332332,0,-0.147404323845313,-1.43480048288382,-0.0372873002601201,NaN,NaN,NaN,NaN,NaN,NaN
-3.30730730730731,0,-0.153227643391975,-1.38988313331691,-0.0391217551813798,NaN,NaN,NaN,NaN,NaN,NaN
-3.29129129129129,0,-0.157775174247545,-1.33162736561565,-0.0405741961547521,NaN,NaN,NaN,NaN,NaN,NaN
-3.27527527527528,0,-0.160993542273081,-1.26048428492421,-0.0416266821713197,NaN,NaN,NaN,NaN,NaN,NaN
-3.25925925925926,0,-0.162840289351273,-1.17702754144931,-0.0422651557554841,NaN,NaN,NaN,NaN,NaN,NaN
-3.24324324324324,0,-0.163284316823521,-1.0819486200442,-0.0424796169462142,NaN,NaN,NaN,NaN,NaN,NaN
-3.22722722722723,0,-0.16230623513111,-0.976051011669817,-0.0422642580880864,NaN,NaN,NaN,NaN,NaN,NaN
-3.21121121121121,0,-0.159898616319495,-0.860243316989454,-0.0416175577643645,NaN,NaN,NaN,NaN,NaN,NaN
-3.1951951951952,0,-0.156066146930847,-0.735531342706821,-0.040542332597207,NaN,NaN,NaN,NaN,NaN,NaN
-3.17917917917918,0,-0.15082567963757,-0.603009260830632,-0.03904574604868,NaN,NaN,NaN,NaN,NaN,NaN
-3.16316316316316,0,-0.144206182807906,-0.463849909970897,-0.0371392737766737,NaN,NaN,NaN,NaN,NaN,NaN
-3.14714714714715,0,-0.136248588064284,-0.319294326066526,-0.0348386255280217,NaN,NaN,NaN,NaN,NaN,NaN
-3.13113113113113,0,-0.12700553679011,-0.170640597558872,-0.0321636239829204,NaN,NaN,NaN,NaN,NaN,NaN
-3.11511511511512,0,-0.116541027330021,-0.0192321463455656,-0.0291380413959233,NaN,NaN,NaN,NaN,NaN,NaN
-3.0990990990991,0,-0.104929965530733,0.13355445822166,-0.0257893953050629,NaN,NaN,NaN,NaN,NaN,NaN
-3.08308308308308,0,-0.0922576220440687,0.286322040543507,-0.0221487049978056,NaN,NaN,NaN,NaN,NaN,NaN
-3.06706706706707,0,-0.078619000626726,0.437665599695471,-0.018250210826363,NaN,NaN,NaN,NaN,NaN,NaN
-3.05105105105105,0,-0.06411812239008,0.58618521215184,-0.0141310588513003,NaN,NaN,NaN,NaN,NaN,NaN
-3.03503503503504,0,-0.0488672317122734,0.730498936748054,-0.00983095365743053,NaN,NaN,NaN,NaN,NaN,NaN
-3.01901901901902,0,-0.0329859301267998,0.869255602211972,-0.00539178252590097,NaN,NaN,NaN,NaN,NaN,NaN
-3.003003003003,0,-0.0166002451432267,1.00114735824375,-0.000857214457622383,NaN,NaN,NaN,NaN,NaN,NaN
-2.98698698698699,0,0.000158358497265976,1.12492187302568,0.00372772217755411,NaN,NaN,NaN,NaN,NaN,NaN
-2.97097097097097,0,0.0171540171638549,1.23939406313328,0.00831707934723856,NaN,NaN,NaN,NaN,NaN,NaN
-2.95495495495495,0,0.034247547890236,1.34345724588092,0.0128644421932062,NaN,NaN,NaN,NaN,NaN,NaN
-2.93893893893894,0,0.0512975603800898,1.4360936091504,0.0173233906065606,NaN,NaN,NaN,NaN,NaN,NaN
-2.92292292292292,0,0.0681615924822783,1.51638390005347,0.0216479650249126,NaN,NaN,NaN,NaN,NaN,NaN
-2.90690690690691,0,0.0846972599219242,1.58351624069181,0.0257931318540854,NaN,NaN,NaN,NaN,NaN,NaN
-2.89089089089089,0,0.100763410955633,1.63679398720291,0.02971524388052,NaN,NaN,NaN,NaN,NaN,NaN
-2.87487487487487,0,0.116221276605339,1.67564255709885,0.0333724910496503,NaN,NaN,NaN,NaN,NaN,NaN
-2.85885885885886,0,0.130935607147537,1.69961515930007,0.0367253370403108,NaN,NaN,NaN,NaN,NaN,NaN
-2.84284284284284,0,0.144775785628413,1.70839737123335,0.0397369371656183,NaN,NaN,NaN,NaN,NaN,NaN
-2.82682682682683,0,0.157616909408441,1.70181051814835,0.0423735332760616,NaN,NaN,NaN,NaN,NaN,NaN
-2.81081081081081,0,0.169340830984483,1.67981382076236,0.0446048215297461,NaN,NaN,NaN,NaN,NaN,NaN
-2.79479479479479,0,0.179837149657041,1.64250528865362,0.0464042891263363,NaN,NaN,NaN,NaN,NaN,NaN
-2.77877877877878,0,0.189004146047518,1.59012134854779,0.0477495163733329,NaN,NaN,NaN,NaN,NaN,NaN
-2.76276276276276,0,0.196749651933249,1.5230352083432,0.0486224407635551,NaN,NaN,NaN,NaN,NaN,NaN
-2.74674674674675,0,0.202991848376918,1.44175396936069,0.049009580088376,NaN,NaN,NaN,NaN,NaN,NaN
-2.73073073073073,0,0.207659985741852,1.34691451104132,0.048902211989265,NaN,NaN,NaN,NaN,NaN,NaN
-2.71471471471471,0,0.21069501981588,1.23927818371579,0.0482965077571101,NaN,NaN,NaN,NaN,NaN,NaN
-2.6986986986987,0,0.212050158932623,1.11972435609995,0.0471936186208758,NaN,NaN,NaN,NaN,NaN,NaN
-2.68268268268268,0,0.211691317729052,0.989242874954336,0.0455997132203736,NaN,NaN,NaN,NaN,NaN,NaN
-2.66666666666667,0,0.209597473909403,0.848925504418048,0.0435259654280362,NaN,NaN,NaN,NaN,NaN,NaN
-2.65065065065065,0,0.205760925183634,0.699956422111661,0.0409884921671152,NaN,NaN,NaN,NaN,NaN,NaN
-2.63463463463463,0,0.200187444338242,0.543601857890451,0.038008241364069,NaN,NaN,NaN,NaN,NaN,NaN
-2.61861861861862,0,0.192896331226649,0.38119896921755,0.0346108306663159,NaN,NaN,NaN,NaN,NaN,NaN
-2.6026026026026,0,0.183920361268189,0.214144054207523,0.0308263380482229,NaN,NaN,NaN,NaN,NaN,NaN
-2.58658658658659,0,0.173305630884556,0.0438802097016406,0.0266890459133276,NaN,NaN,NaN,NaN,NaN,NaN
-2.57057057057057,0,0.161111301103664,-0.128115453092008,0.022237140774578,NaN,NaN,NaN,NaN,NaN,NaN
-2.55455455455455,0,0.147409241359502,-0.300344918673346,0.0175123710520596,NaN,NaN,NaN,NaN,NaN,NaN
-2.53853853853854,0,0.132283576299711,-0.471302583205802,0.0125596659646798,NaN,NaN,NaN,NaN,NaN,NaN
-2.52252252252252,0,0.11583013916845,-0.63948865452026,0.00742671890410978,NaN,NaN,NaN,NaN,NaN,NaN
-2.50650650650651,0,0.0981558360289305,-0.80342251357959,0.00216353906171958,NaN,NaN,NaN,NaN,NaN,NaN
-2.49049049049049,0,0.0793779257972176,-0.961655914998261,-0.00317802457171229,NaN,NaN,NaN,NaN,NaN,NaN
-2.47447447447447,0,0.0596232216771035,-1.11278590572774,-0.00854478240179959,NaN,NaN,NaN,NaN,NaN,NaN
-2.45845845845846,0,0.0390272201760142,-1.25546734357245,-0.0138827219186876,NaN,NaN,NaN,NaN,NaN,NaN
-2.44244244244244,0,0.0177331644105267,-1.38842490088859,-0.0191375389463783,NaN,NaN,NaN,NaN,NaN,NaN
-2.42642642642643,0,-0.00410895109244791,-1.51046444348561,-0.0242551773402439,NaN,NaN,NaN,NaN,NaN,NaN
-2.41041041041041,0,-0.0263434265108806,-1.62048368064792,-0.0291823718861494,NaN,NaN,NaN,NaN,NaN,NaN
-2.39439439439439,0,-0.0488099457931597,-1.71748198882865,-0.0338671890710895,NaN,NaN,NaN,NaN,NaN,NaN
-2.37837837837838,0,-0.071344700428849,-1.80056931925616,-0.0382595603630243,NaN,NaN,NaN,NaN,NaN,NaN
-2.36236236236236,0,-0.0937815394652866,-1.86897410818413,-0.0423118026574801,NaN,NaN,NaN,NaN,NaN,NaN
-2.34634634634635,0,-0.115953137164263,-1.92205011778361,-0.045979120620733,NaN,NaN,NaN,NaN,NaN,NaN
-2.33033033033033,0,-0.137692169590217,-1.95928214549636,-0.0492200857838299,NaN,NaN,NaN,NaN,NaN,NaN
-2.31431431431431,0,-0.158832491448855,-1.98029055031141,-0.0519970874175436,NaN,NaN,NaN,NaN,NaN,NaN
-2.2982982982983,0,-0.179210304514939,-1.98483455524743,-0.0542767504444428,NaN,NaN,NaN,NaN,NaN,NaN
-2.28228228228228,0,-0.198665309132178,-1.97281429674945,-0.0560303159187988,NaN,NaN,NaN,NaN,NaN,NaN
-2.26626626626627,0,-0.217041830462744,-1.94427160332083,-0.057233979925875,NaN,NaN,NaN,NaN,NaN,NaN
-2.25025025025025,0,-0.234189911411132,-1.89938949747477,-0.0578691871165631,NaN,NaN,NaN,NaN,NaN,NaN
-2.23423423423423,0,-0.249966364446056,-1.83849042682756,-0.0579228754982184,NaN,NaN,NaN,NaN,NaN,NaN
-2.21821821821822,0,-0.264235774968487,-1.76203324213373,-0.0573876695443665,NaN,NaN,NaN,NaN,NaN,NaN
-2.2022022022022,0,-0.276871449222742,-1.67060895132475,-0.0562620191607761,NaN,NaN,NaN,NaN,NaN,NaN
-2.18618618618619,0,-0.287756300313056,-1.56493529028853,-0.0545502825489374,NaN,NaN,NaN,NaN,NaN,NaN
-2.17017017017017,0,-0.296783666315061,-1.44585016164594,-0.0522627515356454,NaN,NaN,NaN,NaN,NaN,NaN
-2.15415415415415,0,-0.303858055131979,-1.31430400361509,-0.0494156184843015,NaN,NaN,NaN,NaN,NaN,NaN
-2.13813813813814,0,-0.308895811241143,-1.17135116046762,-0.0460308844646025,NaN,NaN,NaN,NaN,NaN,NaN
-2.12212212212212,0,-0.311825700201318,-1.01814033564308,-0.0421362089272073,NaN,NaN,NaN,NaN,NaN,NaN
-2.10610610610611,0,-0.312589407360949,-0.855904216627295,-0.0377647017033331,NaN,NaN,NaN,NaN,NaN,NaN
-2.09009009009009,0,-0.311141947937356,-0.685948368500569,-0.0329546587205374,NaN,NaN,NaN,NaN,NaN,NaN
-2.07407407407407,0,-0.307451986275424,-0.509639499488209,-0.0277492433896593,NaN,NaN,NaN,NaN,NaN,NaN
-2.05805805805806,0,-0.301502062836267,-0.328393207711787,-0.0221961161685091,NaN,NaN,NaN,NaN,NaN,NaN
-2.04204204204204,0,-0.293288728099434,-0.143661322716401,-0.0163470153399773,NaN,NaN,NaN,NaN,NaN,NaN
-2.02602602602603,0,-0.282822583309555,0.0430810408812121,-0.0102572925504821,NaN,NaN,NaN,NaN,NaN,NaN
-2.01001001001001,0,-0.270128228636703,0.230348597977329,-0.00398540713394526,NaN,NaN,NaN,NaN,NaN,NaN
-1.99399399399399,0,-0.255244120013634,0.416659054742753,0.00240761630810609,NaN,NaN,NaN,NaN,NaN,NaN
-1.97797797797798,0,-0.238222336536919,0.600546196406023,0.00885876219278079,NaN,NaN,NaN,NaN,NaN,NaN
-1.96196196196196,0,-0.219128260960201,0.780572780760068,0.0153036248667395,NaN,NaN,NaN,NaN,NaN,NaN
-1.94594594594595,0,-0.198040176389089,0.955343119251882,0.0216770305826661,NaN,NaN,NaN,NaN,NaN,NaN
-1.92992992992993,0,-0.175048782842422,1.12351523068396,0.0279136747149457,NaN,NaN,NaN,NaN,NaN,NaN
-1.91391391391391,0,-0.150256637885329,1.28381245676245,0.0339487681742692,NaN,NaN,NaN,NaN,NaN,NaN
-1.8978978978979,0,-0.123777525992166,1.43503443412455,0.039718686822798,NaN,NaN,NaN,NaN,NaN,NaN
-1.88188188188188,0,-0.0957357617631374,1.5760673236333,0.0451616175914231,NaN,NaN,NaN,NaN,NaN,NaN
-1.86586586586587,0,-0.0662654324877074,1.70589320501081,0.0502181949600277,NaN,NaN,NaN,NaN,NaN,NaN
-1.84984984984985,0,-0.0355095858927896,1.82359855290643,0.0548321214815358,NaN,NaN,NaN,NaN,NaN,NaN
-1.83383383383383,0,-0.00361936921529704,1.92838171927214,0.0589507661113419,NaN,NaN,NaN,NaN,NaN,NaN
-1.81781781781782,0,0.0292468740289706,2.0195593564447,0.0625257342452687,NaN,NaN,NaN,NaN,NaN,NaN
-1.8018018018018,0,0.0629245430478242,2.09657172554294,0.0655134035708354,NaN,NaN,NaN,NaN,NaN,NaN
-1.78578578578579,0,0.0972437478215937,2.15898684514458,0.0678754200969646,NaN,NaN,NaN,NaN,NaN,NaN
-1.76976976976977,0,0.132030299462304,2.20650344648465,0.0695791490444845,NaN,NaN,NaN,NaN,NaN,NaN
-1.75375375375375,0,0.16710671608816,2.23895271258483,0.070598075651441,NaN,NaN,NaN,NaN,NaN,NaN
-1.73773773773774,0,0.202293237433409,2.2562987901625,0.0709121513703465,NaN,NaN,NaN,NaN,NaN,NaN
-1.72172172172172,0,0.237408841503441,2.25863807477971,0.0705080814055858,NaN,NaN,NaN,NaN,NaN,NaN
-1.70570570570571,0,0.272272256737477,2.24619728134024,0.0693795500542826,NaN,NaN,NaN,NaN,NaN,NaN
-1.68968968968969,0,0.306702963256022,2.21933032319461,0.0675273808685808,NaN,NaN,NaN,NaN,NaN,NaN
-1.67367367367367,0,0.34052217701862,2.17851403437977,0.0649596292466615,NaN,NaN,NaN,NaN,NaN,NaN
-1.65765765765766,0,0.373553810989282,2.12434278036469,0.0616916056786838,NaN,NaN,NaN,NaN,NaN,NaN
-1.64164164164164,0,0.405625407676322,2.05752201289035,0.0577458285166392,NaN,NaN,NaN,NaN,NaN,NaN
-1.62562562562563,0,0.436569037730106,1.97886083420984,0.0531519057980354,NaN,NaN,NaN,NaN,NaN,NaN
-1.60960960960961,0,0.466222159695825,1.88926364535691,0.0479463463263017,NaN,NaN,NaN,NaN,NaN,NaN
-1.59359359359359,0,0.494428436354596,1.78972096126616,0.0421723008896013,NaN,NaN,NaN,NaN,NaN,NaN
-1.57757757757758,0,0.521038503528288,1.68129948324751,0.035879235178033,NaN,NaN,NaN,NaN,NaN,NaN
-1.56156156156156,0,0.54591068762754,1.56513152591748,0.0291225366305472,NaN,NaN,NaN,NaN,NaN,NaN
-1.54554554554555,0,0.56891166872071,1.442403901629,0.0219630581009475,NaN,NaN,NaN,NaN,NaN,NaN
-1.52952952952953,0,0.589917086295292,1.31434636996567,0.0144666018707255,NaN,NaN,NaN,NaN,NaN,NaN
-1.51351351351351,0,0.608812085395624,1.18221976372461,0.00670334814897909,NaN,NaN,NaN,NaN,NaN,NaN
-1.4974974974975,0,0.625491801282067,1.04730390546772,-0.00125276721972869,NaN,NaN,NaN,NaN,NaN,NaN
-1.48148148148148,0,0.6398617812089,0.910885430170959,-0.00932472057581838,NaN,NaN,NaN,NaN,NaN,NaN
-1.46546546546547,0,0.651838342399164,0.77424563001853,-0.0174331080299752,NaN,NaN,NaN,NaN,NaN,NaN
-1.44944944944945,0,0.66134886574887,0.638648436704351,-0.0254968865984249,NaN,NaN,NaN,NaN,NaN,NaN
-1.43343343343343,0,0.668332025234013,0.505328654818712,-0.0334341422750688,NaN,NaN,NaN,NaN,NaN,NaN
-1.41741741741742,0,0.672737953423287,0.375480557050871,-0.0411628780864321,NaN,NaN,NaN,NaN,NaN,NaN
-1.4014014014014,0,0.674528343918393,0.250246948048527,-0.0486018148956539,NaN,NaN,NaN,NaN,NaN,NaN
-1.38538538538539,0,0.67367649193039,0.130708798839407,-0.0556711975064564,NaN,NaN,NaN,NaN,NaN,NaN
-1.36936936936937,0,0.670167274567024,0.0178755478620047,-0.0622935984699166,NaN,NaN,NaN,NaN,NaN,NaN
-1.35335335335335,0,0.663997072759546,-0.0873238421181668,-0.0683947119179815,NaN,NaN,NaN,NaN,NaN,NaN
-1.33733733733734,0,0.655173637055245,-0.184048989599006,-0.073904129739548,NaN,NaN,NaN,NaN,NaN,NaN
-1.32132132132132,0,0.643715899805624,-0.271555289129694,-0.0787560924783689,NaN,NaN,NaN,NaN,NaN,NaN
-1.30530530530531,0,0.629653736533541,-0.349200131076913,-0.0828902074672577,NaN,NaN,NaN,NaN,NaN,NaN
-1.28928928928929,0,0.613027679467294,-0.416448091844856,-0.0862521269195655,NaN,NaN,NaN,NaN,NaN,NaN
-1.27327327327327,0,0.593888586454376,-0.472875050058036,-0.0887941789755324,NaN,NaN,NaN,NaN,NaN,NaN
-1.25725725725726,0,0.572297268605443,-0.518171194820781,-0.0904759450460978,NaN,NaN,NaN,NaN,NaN,NaN
-1.24124124124124,0,0.548324080152266,-0.552142902988479,-0.0912647772076209,NaN,NaN,NaN,NaN,NaN,NaN
-1.22522522522523,0,0.522048474092887,-0.574713473421824,-0.0911362498746357,NaN,NaN,NaN,NaN,NaN,NaN
-1.20920920920921,0,0.493558527285117,-0.585922717185355,-0.0900745405105606,NaN,NaN,NaN,NaN,NaN,NaN
-1.19319319319319,0,0.462950438650143,-0.585925413880986,-0.0880727347239222,NaN,NaN,NaN,NaN,NaN,NaN
-1.17717717717718,0,0.430328004167041,-0.574988655147152,-0.0851330517353297,NaN,NaN,NaN,NaN,NaN,NaN
-1.16116116116116,0,0.395802072318673,-0.55348810707612,-0.0812669868828182,NaN,NaN,NaN,NaN,NaN,NaN
-1.14514514514515,0,0.35948998359622,-0.521903233625494,-0.0764953685544956,NaN,NaN,NaN,NaN,NaN,NaN
-1.12912912912913,0,0.321514997567853,-0.480811533154593,-0.0708483276914768,NaN,NaN,NaN,NaN,NaN,NaN
-1.11311311311311,0,0.282005710955858,-0.430881849415002,-0.0643651787843104,NaN,NaN,NaN,NaN,NaN,NaN
-1.0970970970971,0,0.241095470017832,-0.372866827205101,-0.0570942120856651,NaN,NaN,NaN,NaN,NaN,NaN
-1.08108108108108,0,0.198921780390542,-0.307594590928858,-0.0490923975738115,NaN,NaN,NaN,NaN,NaN,NaN
-1.06506506506507,0,0.155625717398072,-0.235959731555084,-0.0404250020181695,NaN,NaN,NaN,NaN,NaN,NaN
-1.04904904904905,0,0.11135133966496,-0.158913693846223,-0.0311651213124852,NaN,NaN,NaN,NaN,NaN,NaN
-1.03303303303303,0,0.0662451086727058,-0.0774546612970255,-0.0213931310456063,NaN,NaN,NaN,NaN,NaN,NaN
-1.01701701701702,0,0.0204553167086323,0.00738295928667476,-0.0111960590669494,NaN,NaN,NaN,NaN,NaN,NaN
-1.001001001001,0,-0.0258684745306674,0.0945393481307526,-0.000666884566253779,NaN,NaN,NaN,NaN,NaN,NaN
-0.984984984984985,0,-0.0725759826481056,0.182940269800172,0.010096231082097,NaN,NaN,NaN,NaN,NaN,NaN
-0.968968968968969,0,-0.119516738731182,0.271508148074005,0.02099077576794,NaN,NaN,NaN,NaN,NaN,NaN
-0.952952952952953,0,-0.166540605381526,0.359173108720057,0.031910773798614,NaN,NaN,NaN,NaN,NaN,NaN
-0.936936936936937,0,-0.213498277186877,0.44488388109427,0.0427477215730725,NaN,NaN,NaN,NaN,NaN,NaN
-0.920920920920921,0,-0.260241762404458,0.527618451415719,0.0533915640560792,NaN,NaN,NaN,NaN,NaN,NaN
-0.904904904904905,0,-0.306624844869194,0.606394363247901,0.0637317038576352,NaN,NaN,NaN,NaN,NaN,NaN
-0.888888888888889,0,-0.352503525279054,0.680278564715579,0.0736580343166825,NaN,NaN,NaN,NaN,NaN,NaN
-0.872872872872873,0,-0.397736441245744,0.748396706640804,0.0830619876543738,NaN,NaN,NaN,NaN,NaN,NaN
-0.856856856856857,0,-0.44218526563504,0.80994180165284,0.0918375890045104,NaN,NaN,NaN,NaN,NaN,NaN
-0.840840840840841,0,-0.485715082898196,0.864182160862072,0.0998825069502438,NaN,NaN,NaN,NaN,NaN,NaN
-0.824824824824825,0,-0.528194743245365,0.910468532133848,0.107099091099201,NaN,NaN,NaN,NaN,NaN,NaN
-0.808808808808809,0,-0.569497194652968,0.948240372069364,0.113395387215517,NaN,NaN,NaN,NaN,NaN,NaN
-0.792792792792793,0,-0.609499792807604,0.977031192681295,0.118686120497812,NaN,NaN,NaN,NaN,NaN,NaN
-0.776776776776777,0,-0.648084589209873,0.996472932998358,0.122893637747154,NaN,NaN,NaN,NaN,NaN,NaN
-0.760760760760761,0,-0.685138597758431,1.0062993156609,0.125948799407933,NaN,NaN,NaN,NaN,NaN,NaN
-0.744744744744745,0,-0.720554040206579,1.00634815876489,0.127791812786099,NaN,NaN,NaN,NaN,NaN,NaN
-0.728728728728729,0,-0.75422857095478,0.996562623622765,0.128372998151276,NaN,NaN,NaN,NaN,NaN,NaN
-0.712712712712713,0,-0.786065481700398,0.976991389718165,0.127653479909153,NaN,NaN,NaN,NaN,NaN,NaN
-0.696696696696697,0,-0.815973886499798,0.947787758793623,0.125605795584713,NaN,NaN,NaN,NaN,NaN,NaN
-0.680680680680681,0,-0.843868887828094,0.909207700632152,0.122214415981141,NaN,NaN,NaN,NaN,NaN,NaN
-0.664664664664665,0,-0.869671724239531,0.861606863551856,0.117476170568812,NaN,NaN,NaN,NaN,NaN,NaN
-0.648648648648649,0,-0.893309900226271,0.805436582892725,0.11140057290812,NaN,NaN,NaN,NaN,NaN,NaN
-0.632632632632633,0,-0.914717298884646,0.741238930556449,0.104010041713058,NaN,NaN,NaN,NaN,NaN,NaN
-0.616616616616617,0,-0.933834277966213,0.669640858192139,0.0953400140127761,NaN,NaN,NaN,NaN,NaN,NaN
-0.600600600600601,0,-0.950607749880554,0.591347495383999,0.0854389477588995,NaN,NaN,NaN,NaN,NaN,NaN
-0.584584584584585,0,-0.964991246175426,0.507134672578772,0.0743682121496159,NaN,NaN,NaN,NaN,NaN,NaN
-0.568568568568569,0,-0.976944967006851,0.417840745885215,0.0622018648897334,NaN,NaN,NaN,NaN,NaN,NaN
-0.552552552552553,0,-0.986435816041613,0.324357807813911,0.0490263165709585,NaN,NaN,NaN,NaN,NaN,NaN
-0.536536536536537,0,-0.993437421220079,0.227622373842372,0.0349398833302638,NaN,NaN,NaN,NaN,NaN,NaN
-0.520520520520521,0,-0.997930141757275,0.128605639677442,0.0200522299179815,NaN,NaN,NaN,NaN,NaN,NaN
-0.504504504504504,0,-0.999901061693033,0.0283034083455105,0.00448370627268208,NaN,NaN,NaN,NaN,NaN,NaN
-0.488488488488488,0,-0.999343970301053,-0.0722742109027301,-0.0116354183514996,NaN,NaN,NaN,NaN,NaN,NaN
-0.472472472472472,0,-0.996259329578427,-0.172113227676569,-0.0281658187360684,NaN,NaN,NaN,NaN,NaN,NaN
-0.456456456456456,0,-0.99065422903556,-0.270206214311479,-0.0449600686689676,NaN,NaN,NaN,NaN,NaN,NaN
-0.44044044044044,0,-0.982542327943278,-0.365562663383287,-0.0618636808276039,NaN,NaN,NaN,NaN,NaN,NaN
-0.424424424424424,0,-0.97194378516458,-0.457219154670923,-0.0787162240674814,NaN,NaN,NaN,NaN,NaN,NaN
-0.408408408408408,0,-0.958885176708272,-0.544249229697371,-0.0953525098670574,NaN,NaN,NaN,NaN,NaN,NaN
-0.392392392392392,0,-0.94339940104674,-0.625772874705916,-0.111603839000077,NaN,NaN,NaN,NaN,NaN,NaN
-0.376376376376376,0,-0.925525572301453,-0.700965517417131,-0.127299298897037,NaN,NaN,NaN,NaN,NaN,NaN
-0.36036036036036,0,-0.905308901345649,-0.769066447627978,-0.1422671016234,NaN,NaN,NaN,NaN,NaN,NaN
-0.344344344344344,0,-0.882800564869676,-0.829386577722403,-0.156335951948982,NaN,NaN,NaN,NaN,NaN,NaN
-0.328328328328328,0,-0.858057562489876,-0.881315465933227,-0.169336434614951,NaN,NaN,NaN,NaN,NaN,NaN
-0.312312312312312,0,-0.831142561947686,-0.924327532564405,-0.181102409626148,NaN,NaN,NaN,NaN,NaN,NaN
-0.296296296296296,0,-0.802123732517316,-0.957987407710675,-0.191472404209791,NaN,NaN,NaN,NaN,NaN,NaN
-0.28028028028028,0,-0.771074566691212,-0.981954357571112,-0.200290989989542,NaN,NaN,NaN,NaN,NaN,NaN
-0.264264264264264,0,-0.738073690326118,-0.995985745999405,-0.207410133927767,NaN,NaN,NaN,NaN,NaN,NaN
-0.248248248248248,0,-0.703204661386053,-0.999939497407865,-0.212690511689324,NaN,NaN,NaN,NaN,NaN,NaN
-0.232232232232232,0,-0.66655575751706,-0.993775537329498,-0.21600277227716,NaN,NaN,NaN,NaN,NaN,NaN
-0.216216216216216,0,-0.628219752700915,-0.977556197155025,-0.217228743082431,NaN,NaN,NaN,NaN,NaN,NaN
-0.2002002002002,0,-0.588293683286309,-0.951445579932169,-0.216262564877878,NaN,NaN,NaN,NaN,NaN,NaN
-0.184184184184184,0,-0.546878603759041,-0.915707894584443,-0.213011746760242,NaN,NaN,NaN,NaN,NaN,NaN
-0.168168168168168,0,-0.504079332644963,-0.870704776182606,-0.207398131611972,NaN,NaN,NaN,NaN,NaN,NaN
-0.152152152152152,0,-0.460004189008416,-0.816891620072568,-0.199358763300352,NaN,NaN,NaN,NaN,NaN,NaN
-0.136136136136136,0,-0.414764720054762,-0.754812967502374,-0.188846647558265,NaN,NaN,NaN,NaN,NaN,NaN
-0.12012012012012,0,-0.368475420390006,-0.685096989903712,-0.175831399289622,NaN,NaN,NaN,NaN,NaN,NaN
-0.104104104104104,0,-0.321253443577156,-0.608449128062375,-0.160299769907601,NaN,NaN,NaN,NaN,NaN,NaN
-0.0880880880880881,0,-0.273218306615,-0.525644950565777,-0.142256049238349,NaN,NaN,NaN,NaN,NaN,NaN
-0.0720720720720721,0,-0.224491588082856,-0.437522304156374,-0.12172233749927,NaN,NaN,NaN,NaN,NaN,NaN
-0.0560560560560561,0,-0.175196620686997,-0.344972835246836,-0.0987386838814559,NaN,NaN,NaN,NaN,NaN,NaN
-0.04004004004004,0,-0.125458179002809,-0.248932968463777,-0.0733630893218656,NaN,NaN,NaN,NaN,NaN,NaN
-0.024024024024024,0,-0.075402163241904,-0.150374433287148,-0.045671372133797,NaN,NaN,NaN,NaN,NaN,NaN
-0.00800800800800801,0,-0.0251552798915649,-0.0502944344859557,-0.0157568962650815,NaN,NaN,NaN,NaN,NaN,NaN
0.00800800800800801,0,0.0251552798904147,0.0502944344781753,0.0162698369369864,NaN,NaN,NaN,NaN,NaN,NaN
0.024024024024024,0,0.0754021632407849,0.15037443327833,0.0502817314659154,NaN,NaN,NaN,NaN,NaN,NaN
0.04004004004004,0,0.125458179002141,0.248932968456771,0.0861357708142471,NaN,NaN,NaN,NaN,NaN,NaN
0.0560560560560561,0,0.175196620685981,0.344972835237797,0.123673819382523,NaN,NaN,NaN,NaN,NaN,NaN
0.0720720720720721,0,0.224491588082316,0.437522304147706,0.162723545920076,NaN,NaN,NaN,NaN,NaN,NaN
0.0880880880880881,0,0.27321830661414,0.525644950558956,0.20309946276435,NaN,NaN,NaN,NaN,NaN,NaN
0.104104104104104,0,0.321253443576822,0.608449128052371,0.244604073676959,NaN,NaN,NaN,NaN,NaN,NaN
0.12012012012012,0,0.368475420390624,0.685096989899421,0.287029122160529,NaN,NaN,NaN,NaN,NaN,NaN
0.136136136136136,0,0.414764720055487,0.754812967497799,0.330156931288246,NaN,NaN,NaN,NaN,NaN,NaN
0.152152152152152,0,0.460004189008217,0.816891620068986,0.373761825295481,NaN,NaN,NaN,NaN,NaN,NaN
0.168168168168168,0,0.504079332644864,0.870704776179991,0.417611622476596,NaN,NaN,NaN,NaN,NaN,NaN
0.184184184184184,0,0.546878603759183,0.915707894577054,0.461469188306262,NaN,NaN,NaN,NaN,NaN,NaN
0.2002002002002,0,0.588293683286508,0.951445579925462,0.505094037168868,NaN,NaN,NaN,NaN,NaN,NaN
0.216216216216216,0,0.628219752700829,0.977556197151671,0.548243970636611,NaN,NaN,NaN,NaN,NaN,NaN
0.232232232232232,0,0.666555757516846,0.993775537325746,0.590676739890627,NaN,NaN,NaN,NaN,NaN,NaN
0.248248248248248,0,0.703204661385115,0.999939497401328,0.632151719633279,NaN,NaN,NaN,NaN,NaN,NaN
0.264264264264264,0,0.738073690325592,0.99598574599213,0.672431580695754,NaN,NaN,NaN,NaN,NaN,NaN
0.28028028028028,0,0.771074566690459,0.981954357564177,0.711283948505002,NaN,NaN,NaN,NaN,NaN,NaN
0.296296296296296,0,0.802123732516264,0.957987407704763,0.748483034638275,NaN,NaN,NaN,NaN,NaN,NaN
0.312312312312312,0,0.83114256194699,0.924327532558209,0.783811228861969,NaN,NaN,NaN,NaN,NaN,NaN
0.328328328328328,0,0.858057562489421,0.881315465927855,0.817060639322868,NaN,NaN,NaN,NaN,NaN,NaN
0.344344344344344,0,0.88280056486974,0.829386577719333,0.84803456893226,NaN,NaN,NaN,NaN,NaN,NaN
0.36036036036036,0,0.90530890134545,0.769066447625846,0.876548916453854,NaN,NaN,NaN,NaN,NaN,NaN
0.376376376376376,0,0.925525572301865,0.700965517418581,0.9024334913713,NaN,NaN,NaN,NaN,NaN,NaN
0.392392392392392,0,0.943399401047373,0.625772874707764,0.925533232265758,NaN,NaN,NaN,NaN,NaN,NaN
0.408408408408408,0,0.958885176709259,0.544249229702473,0.945709319173274,NaN,NaN,NaN,NaN,NaN,NaN
0.424424424424424,0,0.971943785166275,0.457219154677659,0.962840171209524,NaN,NaN,NaN,NaN,NaN,NaN
0.44044044044044,0,0.982542327945282,0.365562663389937,0.976822321639226,NaN,NaN,NaN,NaN,NaN,NaN
0.456456456456456,0,0.990654229037716,0.270206214321888,0.987571163521804,NaN,NaN,NaN,NaN,NaN,NaN
0.472472472472472,0,0.996259329580653,0.17211322768685,0.995021560076017,NaN,NaN,NaN,NaN,NaN,NaN
0.488488488488488,0,0.999343970302618,0.0722742109085175,0.999128314965717,NaN,NaN,NaN,NaN,NaN,NaN
0.504504504504504,0,0.999901061692412,-0.0283034083497569,0.999866498808111,NaN,NaN,NaN,NaN,NaN,NaN
0.520520520520521,0,0.997930141753557,-0.128605639693205,0.997231629335714,NaN,NaN,NaN,NaN,NaN,NaN
0.536536536536537,0,0.993437421211013,-0.227622373879967,0.991239703794202,NaN,NaN,NaN,NaN,NaN,NaN
0.552552552552553,0,0.986435816025335,-0.32435780788137,0.981927083321198,NaN,NaN,NaN,NaN,NaN,NaN
0.568568568568569,0,0.976944966979772,-0.417840745994454,0.969350230215918,NaN,NaN,NaN,NaN,NaN,NaN
0.584584584584585,0,0.964991246134275,-0.507134672746815,0.953585300166968,NaN,NaN,NaN,NaN,NaN,NaN
0.600600600600601,0,0.950607749820449,-0.591347495629861,0.934727592645871,NaN,NaN,NaN,NaN,NaN,NaN
0.616616616616617,0,0.933834277881544,-0.66964085853715,0.91289086378757,NaN,NaN,NaN,NaN,NaN,NaN
0.632632632632633,0,0.914717298768721,-0.741238931027965,0.888206507157174,NaN,NaN,NaN,NaN,NaN,NaN
0.648648648648649,0,0.893309900071415,-0.805436583521214,0.860822608835475,NaN,NaN,NaN,NaN,NaN,NaN
0.664664664664665,0,0.869671724036891,-0.861606864376427,0.830902884235941,NaN,NaN,NaN,NaN,NaN,NaN
0.680680680680681,0,0.843868887566543,-0.909207701694868,0.798625504984796,NaN,NaN,NaN,NaN,NaN,NaN
0.696696696696697,0,0.815973886167541,-0.947787760145275,0.764181825045924,NaN,NaN,NaN,NaN,NaN,NaN
0.712712712712713,0,0.786065481283458,-0.976991391414572,0.727775016046769,NaN,NaN,NaN,NaN,NaN,NaN
0.728728728728729,0,0.754228570437505,-0.996562625726938,0.689618622453791,NaN,NaN,NaN,NaN,NaN,NaN
0.744744744744745,0,0.720554039571397,-1.00634816134914,0.649935047850776,NaN,NaN,NaN,NaN,NaN,NaN
0.760760760760761,0,0.68513859698578,-1.00629931880565,0.608953984085575,NaN,NaN,NaN,NaN,NaN,NaN
0.776776776776777,0,0.648084588277669,-0.996472936791292,0.566910795466527,NaN,NaN,NaN,NaN,NaN,NaN
0.792792792792793,0,0.609499791692002,-0.977031197220981,0.524044870505724,NaN,NaN,NaN,NaN,NaN,NaN
0.808808808808809,0,0.569497193327578,-0.948240377463094,0.480597953919898,NaN,NaN,NaN,NaN,NaN,NaN
0.824824824824825,0,0.528194741681375,-0.910468538497867,0.436812471709685,NaN,NaN,NaN,NaN,NaN,NaN
0.840840840840841,0,0.48571508106437,-0.864182168324419,0.39292986214347,NaN,NaN,NaN,NaN,NaN,NaN
0.856856856856857,0,0.442185263498061,-0.809941810349187,0.349188925373391,NaN,NaN,NaN,NaN,NaN,NaN
0.872872872872873,0,0.397736438769371,-0.748396716718673,0.305824204209325,NaN,NaN,NaN,NaN,NaN,NaN
0.888888888888889,0,0.352503522424612,-0.680278576331773,0.263064408273866,NaN,NaN,NaN,NaN,NaN,NaN
0.904904904904905,0,0.30662484159599,-0.606394376568801,0.221130893360175,NaN,NaN,NaN,NaN,NaN,NaN
0.920920920920921,0,0.260241758668926,-0.527618466617582,0.180236207318917,NaN,NaN,NaN,NaN,NaN,NaN
0.936936936936937,0,0.213498272943248,-0.444883898363145,0.140582713214537,NaN,NaN,NaN,NaN,NaN,NaN
0.952952952952953,0,0.166540600582394,-0.359173128250916,0.102361299820305,NaN,NaN,NaN,NaN,NaN,NaN
0.968968968968969,0,0.119516733326581,-0.271508170067733,0.0657501887715086,NaN,NaN,NaN,NaN,NaN,NaN
0.984984984984985,0,0.072575976586533,-0.182940294467954,0.0309138468736652,NaN,NaN,NaN,NaN,NaN,NaN
1.001001001001,0,0.0258684677587133,-0.0945393756890325,-0.00199798882536979,NaN,NaN,NaN,NaN,NaN,NaN
1.01701701701702,0,-0.0204553242455496,-0.00738298995811704,-0.0328511665362281,NaN,NaN,NaN,NaN,NaN,NaN
1.03303303303303,0,-0.0662451170301672,0.0774546272850642,-0.061527850133983,NaN,NaN,NaN,NaN,NaN,NaN
1.04904904904905,0,-0.111351348899895,0.158913656264332,-0.0879271198378686,NaN,NaN,NaN,NaN,NaN,NaN
1.06506506506507,0,-0.155625727567617,0.235959690169267,-0.11196543960214,NaN,NaN,NaN,NaN,NaN,NaN
1.08108108108108,0,-0.198921791552017,0.307594545506873,-0.133576988747348,NaN,NaN,NaN,NaN,NaN,NaN
1.0970970970971,0,-0.241095482228246,0.372866777514133,-0.15271385646719,NaN,NaN,NaN,NaN,NaN,NaN
1.11311311311311,0,-0.282005724271841,0.430881795224821,-0.169346098956598,NaN,NaN,NaN,NaN,NaN,NaN
1.12912912912913,0,-0.321515012044884,0.480811474240141,-0.183461660012535,NaN,NaN,NaN,NaN,NaN,NaN
1.14514514514515,0,-0.359489999288314,0.521903169766347,-0.195066157050913,NaN,NaN,NaN,NaN,NaN,NaN
1.16116116116116,0,-0.395802089277808,0.553488038060777,-0.20418253555191,NaN,NaN,NaN,NaN,NaN,NaN
1.17717717717718,0,-0.430328022442822,0.574988580773606,-0.210850595983067,NaN,NaN,NaN,NaN,NaN,NaN
1.19319319319319,0,-0.462950458289313,0.585925333958471,-0.21512639824623,NaN,NaN,NaN,NaN,NaN,NaN
1.20920920920921,0,-0.493558548331066,0.585922631538722,-0.2170815496426,NaN,NaN,NaN,NaN,NaN,NaN
1.22522522522523,0,-0.522048496584858,0.574713381889978,-0.216802383242146,NaN,NaN,NaN,NaN,NaN,NaN
1.24124124124124,0,-0.548324104125427,0.552142805429867,-0.214389034372257,NaN,NaN,NaN,NaN,NaN,NaN
1.25725725725726,0,-0.572297294089608,0.518171091112947,-0.209954423699173,NaN,NaN,NaN,NaN,NaN,NaN
1.27327327327327,0,-0.593888613474249,0.472874940100439,-0.203623156058454,NaN,NaN,NaN,NaN,NaN,NaN
1.28928928928929,0,-0.613027708041542,0.416447975561766,-0.195530344792293,NaN,NaN,NaN,NaN,NaN,NaN
1.30530530530531,0,-0.629653766674529,0.349200008417853,-0.185820371867246,NaN,NaN,NaN,NaN,NaN,NaN
1.32132132132132,0,-0.643715931518919,0.271555160072353,-0.174645594472142,NaN,NaN,NaN,NaN,NaN,NaN
1.33733733733734,0,-0.655173670339231,0.184048854150376,-0.162165009129636,NaN,NaN,NaN,NaN,NaN,NaN
1.35335335335335,0,-0.6639971076048,0.087323700315693,-0.148542884593716,NaN,NaN,NaN,NaN,NaN,NaN
1.36936936936937,0,-0.67016731095628,-0.0178756959480779,-0.133947374948266,NaN,NaN,NaN,NaN,NaN,NaN
1.38538538538539,0,-0.673676529838367,-0.130708953105625,-0.118549124367903,NaN,NaN,NaN,NaN,NaN,NaN
1.4014014014014,0,-0.674528383310957,-0.250247108355978,-0.10251987495202,NaN,NaN,NaN,NaN,NaN,NaN
1.41741741741742,0,-0.672737994257712,-0.375480723226048,-0.0860310888975021,NaN,NaN,NaN,NaN,NaN,NaN
1.43343343343343,0,-0.668332067458692,-0.505328826651308,-0.0692525960367778,NaN,NaN,NaN,NaN,NaN,NaN
1.44944944944945,0,-0.661348909302998,-0.638648613947495,-0.0523512774385162,NaN,NaN,NaN,NaN,NaN,NaN
1.46546546546547,0,-0.651838387213017,-0.774245812388706,-0.0354897953518467,NaN,NaN,NaN,NaN,NaN,NaN
1.48148148148148,0,-0.639861827203973,-0.910885617347414,-0.0188253792757088,NaN,NaN,NaN,NaN,NaN,NaN
1.4974974974975,0,-0.62549184837062,-1.04730409709401,-0.00250867735772074,NaN,NaN,NaN,NaN,NaN,NaN
1.51351351351351,0,-0.608812133481045,-1.1822199594078,0.0133173183226385,NaN,NaN,NaN,NaN,NaN,NaN
1.52952952952953,0,-0.58991713527258,-1.31434656927836,0.0285182647475894,NaN,NaN,NaN,NaN,NaN,NaN
1.54554554554555,0,-0.568911718476455,-1.44240410410994,0.0429693721678185,NaN,NaN,NaN,NaN,NaN,NaN
1.56156156156156,0,-0.545910738040401,-1.56513173107193,0.0565562132867629,NaN,NaN,NaN,NaN,NaN,NaN
1.57757757757758,0,-0.521038554469296,-1.68129969055184,0.069175432059459,NaN,NaN,NaN,NaN,NaN,NaN
1.59359359359359,0,-0.49442848768777,-1.78972117016677,0.0807353476527241,NaN,NaN,NaN,NaN,NaN,NaN
1.60960960960961,0,-0.466222211278673,-1.88926385527363,0.091156450052035,NaN,NaN,NaN,NaN,NaN,NaN
1.62562562562563,0,-0.436569089414476,-1.97886104453957,0.100371784759563,NaN,NaN,NaN,NaN,NaN,NaN
1.64164164164164,0,-0.405625459308489,-2.05752222300814,0.108327224998991,NaN,NaN,NaN,NaN,NaN,NaN
1.65765765765766,0,-0.373553862411363,-2.124342989627,0.114981630817469,NaN,NaN,NaN,NaN,NaN,NaN
1.67367367367367,0,-0.340522228068927,-2.17851424212949,0.120306895444883,NaN,NaN,NaN,NaN,NaN,NaN
1.68968968968969,0,-0.306703013769997,-2.21933052876238,0.124287880227194,NaN,NaN,NaN,NaN,NaN,NaN
1.70570570570571,0,-0.272272306548921,-2.24619748404865,0.12692224038573,NaN,NaN,NaN,NaN,NaN,NaN
1.72172172172172,0,-0.237408890444883,-2.25863827394781,0.128220144760096,NaN,NaN,NaN,NaN,NaN,NaN
1.73773773773774,0,-0.202293285337504,-2.25629898510923,0.128203893561189,NaN,NaN,NaN,NaN,NaN,NaN
1.75375375375375,0,-0.167106762788471,-2.23895290263297,0.126907438985405,NaN,NaN,NaN,NaN,NaN,NaN
1.76976976976977,0,-0.132030344794465,-2.2065036309651,0.124375814314835,NaN,NaN,NaN,NaN,NaN,NaN
1.78578578578579,0,-0.097243791624301,-2.15898702340124,0.120664477844623,NaN,NaN,NaN,NaN,NaN,NaN
1.8018018018018,0,-0.0629245851637847,-2.09657189693539,0.115838578632169,NaN,NaN,NaN,NaN,NaN,NaN
1.81781781781782,0,-0.0292469143060572,-2.01955952035371,0.109972151648249,NaN,NaN,NaN,NaN,NaN,NaN
1.83383383383383,0,0.00361933092309386,-1.9283818751035,0.10314725042296,NaN,NaN,NaN,NaN,NaN,NaN
1.84984984984985,0,0.0355095497242388,-1.82359870009604,0.0954530257159104,NaN,NaN,NaN,NaN,NaN,NaN
1.86586586586587,0,0.0662653985734991,-1.70589334302656,0.0869847590971236,NaN,NaN,NaN,NaN,NaN,NaN
1.88188188188188,0,0.0957357302247033,-1.576067451981,0.077842860600356,NaN,NaN,NaN,NaN,NaN,NaN
1.8978978978979,0,0.123777496940988,-1.43503455235027,0.0681318398023718,NaN,NaN,NaN,NaN,NaN,NaN
1.91391391391391,0,0.15025661142176,-1.28381256445773,0.0579592597892036,NaN,NaN,NaN,NaN,NaN,NaN
1.92992992992993,0,0.175048759055336,-1.12351532748732,0.0474346834935462,NaN,NaN,NaN,NaN,NaN,NaN
1.94594594594595,0,0.198040155354667,-0.955343204853392,0.0366686218267527,NaN,NaN,NaN,NaN,NaN,NaN
1.96196196196196,0,0.219128242741528,-0.780572854902879,0.0257714928858239,NaN,NaN,NaN,NaN,NaN,NaN
1.97797797797798,0,0.238222321183087,-0.60054625889012,0.0148526012923999,NaN,NaN,NaN,NaN,NaN,NaN
1.99399399399399,0,0.255244107559673,-0.416659105426207,0.0040191464198635,NaN,NaN,NaN,NaN,NaN,NaN
2.01001001001001,0,0.270128219102678,-0.230348636777897,-0.00662473211028689,NaN,NaN,NaN,NaN,NaN,NaN
2.02602602602603,0,0.282822576700471,-0.0430810677791378,-0.0169788637265606,NaN,NaN,NaN,NaN,NaN,NaN
2.04204204204204,0,0.293288724404817,0.143661307679317,-0.0269479035740814,NaN,NaN,NaN,NaN,NaN,NaN
2.05805805805806,0,0.301502062030146,0.328393204429851,-0.0364421296939448,NaN,NaN,NaN,NaN,NaN,NaN
2.07407407407407,0,0.307451988316547,0.509639507792663,-0.0453781744842666,NaN,NaN,NaN,NaN,NaN,NaN
2.09009009009009,0,0.311141952768626,0.685948388160014,-0.053679684884728,NaN,NaN,NaN,NaN,NaN,NaN
2.10610610610611,0,0.312589414910196,0.855904247347524,-0.0612779064410269,NaN,NaN,NaN,NaN,NaN,NaN
2.12212212212212,0,0.311825710381132,1.01814037706851,-0.0681121871550877,NaN,NaN,NaN,NaN,NaN,NaN
2.13813813813814,0,0.308895823949594,1.17135121218357,-0.0741303978041307,NaN,NaN,NaN,NaN,NaN,NaN
2.15415415415415,0,0.303858070252993,1.31430406514873,-0.0792892662094557,NaN,NaN,NaN,NaN,NaN,NaN
2.17017017017017,0,0.296783683718861,1.44585023246967,-0.0835546237466791,NaN,NaN,NaN,NaN,NaN,NaN
2.18618618618619,0,0.287756319857177,1.56493536982232,-0.0869015632057425,NaN,NaN,NaN,NaN,NaN,NaN
2.2022022022022,0,0.276871470752582,1.67060903893984,-0.0893145079238547,NaN,NaN,NaN,NaN,NaN,NaN
2.21821821821822,0,0.264235798318332,1.76203333715551,-0.0907871929203188,NaN,NaN,NaN,NaN,NaN,NaN
2.23423423423423,0,0.249966389440029,1.83849052854046,-0.0913225595517366,NaN,NaN,NaN,NaN,NaN,NaN
2.25025025025025,0,0.234189937864329,1.89938960512592,-0.0909325659724089,NaN,NaN,NaN,NaN,NaN,NaN
2.26626626626627,0,0.217041858182188,1.94427171612523,-0.0896379164211706,NaN,NaN,NaN,NaN,NaN,NaN
2.28228228228228,0,0.198665337918207,1.9728144138944,-0.0874677130560525,NaN,NaN,NaN,NaN,NaN,NaN
2.2982982982983,0,0.179210334162374,1.98483467589816,-0.0844590347160812,NaN,NaN,NaN,NaN,NaN,NaN
2.31431431431431,0,0.158832521748504,1.98029067361618,-0.0806564475996821,NaN,NaN,NaN,NaN,NaN,NaN
2.33033033033033,0,0.137692200329894,1.95928227059234,-0.0761114534064966,NaN,NaN,NaN,NaN,NaN,NaN
2.34634634634635,0,0.115953168130606,1.92205024380203,-0.0708818809894575,NaN,NaN,NaN,NaN,NaN,NaN
2.36236236236236,0,0.0937815704447864,1.86897423425633,-0.0650312280027218,NaN,NaN,NaN,NaN,NaN,NaN
2.37837837837838,0,0.071344731209507,1.80056944451948,-0.05862795940521,NaN,NaN,NaN,NaN,NaN,NaN
2.39439439439439,0,0.0488099761659093,1.71748211243192,-0.0517447699862908,NaN,NaN,NaN,NaN,NaN,NaN
2.41041041041041,0,0.0263434562708884,1.62048380175752,-0.0444578183175161,NaN,NaN,NaN,NaN,NaN,NaN
2.42642642642643,0,0.00410898004054694,1.51046456129155,-0.0368459397008069,NaN,NaN,NaN,NaN,NaN,NaN
2.44244244244244,0,-0.0177331364664024,1.38842501460878,-0.0289898457783452,NaN,NaN,NaN,NaN,NaN,NaN
2.45845845845846,0,-0.0390271934196447,1.25546745245932,-0.0209713184925535,NaN,NaN,NaN,NaN,NaN,NaN
2.47447447447447,0,-0.05962319628257,1.11278600907272,-0.0128724060364753,NaN,NaN,NaN,NaN,NaN,NaN
2.49049049049049,0,-0.0793779019277323,0.961656012136864,-0.00477462831681676,NaN,NaN,NaN,NaN,NaN,NaN
2.50650650650651,0,-0.0981558138358121,0.803422603896366,0.00324180073428511,NaN,NaN,NaN,NaN,NaN,NaN
2.52252252252252,0,-0.115830118790078,0.63948873745225,0.0110987269146051,NaN,NaN,NaN,NaN,NaN,NaN
2.53853853853854,0,-0.13228355786034,0.471302658246724,0.0187207788047069,NaN,NaN,NaN,NaN,NaN,NaN
2.55455455455455,0,-0.147409224968648,0.300344985377919,0.0260360537224652,NaN,NaN,NaN,NaN,NaN,NaN
2.57057057057057,0,-0.16111128685529,0.128115511077674,0.0329767606120464,NaN,NaN,NaN,NaN,NaN,NaN
2.58658658658659,0,-0.173305618856423,-0.0438801607512218,0.0394798143793457,NaN,NaN,NaN,NaN,NaN,NaN
2.6026026026026,0,-0.183920351521364,-0.214144014540913,0.0454873767105292,NaN,NaN,NaN,NaN,NaN,NaN
2.61861861861862,0,-0.192896323804987,-0.381198939013231,0.050947338975151,NaN,NaN,NaN,NaN,NaN,NaN
2.63463463463463,0,-0.20018743926828,-0.543601837256773,0.0558137434145754,NaN,NaN,NaN,NaN,NaN,NaN
2.65065065065065,0,-0.205760922474404,-0.69995641108487,0.0600471394442612,NaN,NaN,NaN,NaN,NaN,NaN
2.66666666666667,0,-0.209597473552293,-0.848925502963439,0.0636148725486683,NaN,NaN,NaN,NaN,NaN,NaN
2.68268268268268,0,-0.211691319698186,-0.989242882966394,0.0664913039138629,NaN,NaN,NaN,NaN,NaN,NaN
2.6986986986987,0,-0.212050163184902,-1.11972437340353,0.0686579596189432,NaN,NaN,NaN,NaN,NaN,NaN
2.71471471471471,0,-0.210695026291454,-1.23927821006723,0.0701036088867612,NaN,NaN,NaN,NaN,NaN,NaN
2.73073073073073,0,-0.207659994364715,-1.34691454613112,0.0708242715707214,NaN,NaN,NaN,NaN,NaN,NaN
2.74674674674675,0,-0.202991859055327,-1.44175401281566,0.0708231557213845,NaN,NaN,NaN,NaN,NaN,NaN
2.76276276276276,0,-0.196749664560592,-1.52303525972962,0.0701105267280725,NaN,NaN,NaN,NaN,NaN,NaN
2.77877877877878,0,-0.189004160503288,-1.59012140737519,0.0687035101607081,NaN,NaN,NaN,NaN,NaN,NaN
2.79479479479479,0,-0.179837165807676,-1.64250535437859,0.0666258310400594,NaN,NaN,NaN,NaN,NaN,NaN
2.81081081081081,0,-0.169340848684627,-1.67981389279312,0.0639074928350163,NaN,NaN,NaN,NaN,NaN,NaN
2.82682682682683,0,-0.157616928501817,-1.70181059584893,0.0605844000184947,NaN,NaN,NaN,NaN,NaN,NaN
2.84284284284284,0,-0.144775805949301,-1.70839745392976,0.0566979285044145,NaN,NaN,NaN,NaN,NaN,NaN
2.85885885885886,0,-0.130935628522121,-1.69961524628432,0.0522944487327659,NaN,NaN,NaN,NaN,NaN,NaN
2.87487487487487,0,-0.116221298852913,-1.67564264763585,0.0474248065643396,NaN,NaN,NaN,NaN,NaN,NaN
2.89089089089089,0,-0.100763433890171,-1.63679408053589,0.0421437674880726,NaN,NaN,NaN,NaN,NaN,NaN
2.90690690690691,0,-0.0846972833535684,-1.58351633604807,0.036509429929457,NaN,NaN,NaN,NaN,NaN,NaN
2.92292292292292,0,-0.0681616162188607,-1.51638399665045,0.0305826136759715,NaN,NaN,NaN,NaN,NaN,NaN
2.93893893893894,0,-0.0512975842284771,-1.43609370620256,0.0244262296034635,NaN,NaN,NaN,NaN,NaN,NaN
2.95495495495495,0,-0.0342475716580948,-1.34345734260559,0.0181046369948424,NaN,NaN,NaN,NaN,NaN,NaN
2.97097097097097,0,-0.0171540406610324,-1.23939415875651,0.0116829947889609,NaN,NaN,NaN,NaN,NaN,NaN
2.98698698698699,0,-0.000158381537321173,-1.12492196678886,0.00522661308332047,NaN,NaN,NaN,NaN,NaN,NaN
3.003003003003,0,0.0166002227415394,-1.00114744940914,-0.00119968886000794,NaN,NaN,NaN,NaN,NaN,NaN
3.01901901901902,0,0.0329859085381861,-0.869255690068671,-0.0075322119887958,NaN,NaN,NaN,NaN,NaN,NaN
3.03503503503504,0,0.0488672111034205,-0.730499020617415,-0.0137089882887329,NaN,NaN,NaN,NaN,NaN,NaN
3.05105105105105,0,0.0641181029184397,-0.586185291393399,-0.0196703673827694,NaN,NaN,NaN,NaN,NaN,NaN
3.06706706706707,0,0.0786189824392611,-0.437665673711123,-0.0253595735152055,NaN,NaN,NaN,NaN,NaN,NaN
3.08308308308308,0,0.0922576052761706,-0.28632210878213,-0.0307232278781806,NaN,NaN,NaN,NaN,NaN,NaN
3.0990990990991,0,0.1049299503052,-0.133554520183665,-0.0357118316269415,NaN,NaN,NaN,NaN,NaN,NaN
3.11511511511512,0,0.116541013755986,0.0192320911044419,-0.0402802053593788,NaN,NaN,NaN,NaN,NaN,NaN
3.13113113113113,0,0.127005524962424,0.170640549424554,-0.0443878813003781,NaN,NaN,NaN,NaN,NaN,NaN
3.14714714714715,0,0.136248578062657,0.319294285363377,-0.0479994449277168,NaN,NaN,NaN,NaN,NaN,NaN
3.16316316316316,0,0.144206174696503,0.46384987696004,-0.0510848232985294,NaN,NaN,NaN,NaN,NaN,NaN
3.17917917917918,0,0.150825673464478,0.603009235707674,-0.0536195178785441,NaN,NaN,NaN,NaN,NaN,NaN
3.1951951951952,0,0.15606614272771,0.735531325600675,-0.0555847802349451,NaN,NaN,NaN,NaN,NaN,NaN
3.21121121121121,0,0.159898614101429,0.860243307961539,-0.0569677295223855,NaN,NaN,NaN,NaN,NaN,NaN
3.22722722722723,0,0.162306234896693,0.976051010714741,-0.0577614112648155,NaN,NaN,NaN,NaN,NaN,NaN
3.24324324324324,0,0.163284318554894,1.08194862708896,-0.0579647975078884,NaN,NaN,NaN,NaN,NaN,NaN
3.25925925925926,0,0.162840293014295,1.17702755635517,-0.0575827289823039,NaN,NaN,NaN,NaN,NaN,NaN
3.27527527527528,0,0.160993547817817,1.26048430748781,-0.0566258004721848,NaN,NaN,NaN,NaN,NaN,NaN
3.29129129129129,0,0.157775181608763,1.33162739557176,-0.055110191119284,NaN,NaN,NaN,NaN,NaN,NaN
3.30730730730731,0,0.153227652489708,1.38988317033979,-0.0530574419084963,NaN,NaN,NaN,NaN,NaN,NaN
3.32332332332332,0,0.14740433458563,1.43480052659129,-0.0504941830680832,NaN,NaN,NaN,NaN,NaN,NaN
3.33933933933934,0,0.140368984904173,1.46605445669203,-0.0474518145747824,NaN,NaN,NaN,NaN,NaN,NaN
3.35535535535536,0,0.132195125333366,1.483448416285,-0.0439661433754827,NaN,NaN,NaN,NaN,NaN,NaN
3.37137137137137,0,0.122965345373846,1.48691548571751,-0.0400769813196724,NaN,NaN,NaN,NaN,NaN,NaN
3.38738738738739,0,0.112770531835332,1.47651832089257,-0.0358277081371267,NaN,NaN,NaN,NaN,NaN,NaN
3.4034034034034,0,0.101709032324386,1.45244789855472,-0.0312648040903886,NaN,NaN,NaN,NaN,NaN,NaN
3.41941941941942,0,0.0898857599409837,1.41502107246401,-0.0264373571791198,NaN,NaN,NaN,NaN,NaN,NaN
3.43543543543544,0,0.0774112470666593,1.36467696791502,-0.0213965499714055,NaN,NaN,NaN,NaN,NaN,NaN
3.45145145145145,0,0.0644006565227402,1.30197225276301,-0.0161951312841452,NaN,NaN,NaN,NaN,NaN,NaN
3.46746746746747,0,0.050972758765861,1.22757533370994,-0.01088687802979,NaN,NaN,NaN,NaN,NaN,NaN
3.48348348348348,0,0.0372488840363543,1.14225953642165,-0.00552605258948845,NaN,NaN,NaN,NaN,NaN,NaN
3.4994994994995,0,0.0233518585461138,1.04689533730917,-0.000166861063202348,NaN,NaN,NaN,NaN,NaN,NaN
3.51551551551552,0,0.00940493395000086,0.942441723633323,0.00513708231385084,NaN,NaN,NaN,NaN,NaN,NaN
3.53153153153153,0,-0.00446928065132779,0.829936766413853,0.0103332794109295,NaN,NaN,NaN,NaN,NaN,NaN
3.54754754754755,0,-0.018149874982675,0.710487497681854,0.0153708560811495,NaN,NaN,NaN,NaN,NaN,NaN
3.56356356356356,0,-0.0315186730507948,0.585259189917835,0.0202010488720953,NaN,NaN,NaN,NaN,NaN,NaN
3.57957957957958,0,-0.0444612389098058,0.455464140768292,0.0247776660120056,NaN,NaN,NaN,NaN,NaN,NaN
3.5955955955956,0,-0.056867844169707,0.322350070296039,0.0290575184105164,NaN,NaN,NaN,NaN,NaN,NaN
3.61161161161161,0,-0.0686343890029875,0.187188241427258,0.033000816746182,NaN,NaN,NaN,NaN,NaN,NaN
3.62762762762763,0,-0.0796632688477157,0.0512614164005925,0.036571531081295,NaN,NaN,NaN,NaN,NaN,NaN
3.64364364364364,0,-0.0898641795302453,-0.0841482369674793,0.0397377098440128,NaN,NaN,NaN,NaN,NaN,NaN
3.65965965965966,0,-0.0991548540456435,-0.217771175154247,0.0424717554443185,NaN,NaN,NaN,NaN,NaN,NaN
3.67567567567568,0,-0.107461724879201,-0.348362332040374,0.0447506542395389,NaN,NaN,NaN,NaN,NaN,NaN
3.69169169169169,0,-0.114720506432841,-0.474712684483947,0.0465561590324618,NaN,NaN,NaN,NaN,NaN,NaN
3.70770770770771,0,-0.120876692815582,-0.595660422645707,0.0478749227658492,NaN,NaN,NaN,NaN,NaN,NaN
3.72372372372372,0,-0.125885967015197,-0.71010162148788,0.0486985825665576,NaN,NaN,NaN,NaN,NaN,NaN
3.73973973973974,0,-0.1297145182922,-0.817000315118904,0.0490237937857282,NaN,NaN,NaN,NaN,NaN,NaN
3.75575575575576,0,-0.132339265423091,-0.915397881551684,0.0488522141737846,NaN,NaN,NaN,NaN,NaN,NaN
3.77177177177177,0,-0.133747984245012,-1.00442165227432,0.0481904388155004,NaN,NaN,NaN,NaN,NaN,NaN
3.78778778778779,0,-0.133939338864517,-1.08329266895218,0.0470498869265033,NaN,NaN,NaN,NaN,NaN,NaN
3.8038038038038,0,-0.132922816672888,-1.15133251765732,0.0454466420737308,NaN,NaN,NaN,NaN,NaN,NaN
3.81981981981982,0,-0.130718568198214,-1.207969180186,0.0434012478241959,NaN,NaN,NaN,NaN,NaN,NaN
3.83583583583584,0,-0.127357153660025,-1.25274185156282,0.0409384612448206,NaN,NaN,NaN,NaN,NaN,NaN
3.85185185185185,0,-0.12287919891463,-1.28530468282913,0.0380869670672011,NaN,NaN,NaN,NaN,NaN,NaN
3.86786786786787,0,-0.117334964239822,-1.30542941843748,0.034879055691382,NaN,NaN,NaN,NaN,NaN,NaN
3.88388388388388,0,-0.110783830216624,-1.31300690835787,0.0313502685288203,NaN,NaN,NaN,NaN,NaN,NaN
3.8998998998999,0,-0.103293705656965,-1.30804748563543,0.0275390144738073,NaN,NaN,NaN,NaN,NaN,NaN
3.91591591591592,0,-0.0949403631965078,-1.29068021092015,0.023486161542195,NaN,NaN,NaN,NaN,NaN,NaN
3.93193193193193,0,-0.0858067088157526,-1.26115099631288,0.0192346079242295,NaN,NaN,NaN,NaN,NaN,NaN
3.94794794794795,0,-0.0759819921070939,-1.21981963141445,0.0148288368629697,NaN,NaN,NaN,NaN,NaN,NaN
3.96396396396396,0,-0.0655609645966577,-1.16715574474514,0.0103144598898905,NaN,NaN,NaN,NaN,NaN,NaN
3.97997997997998,0,-0.0546429938860995,-1.10373374376047,0.00573775302405087,NaN,NaN,NaN,NaN,NaN,NaN
3.995995995996,0,-0.0433311417402764,-1.03022678619007,0.00114519057029641,NaN,NaN,NaN,NaN,NaN,NaN
4.01201201201201,0,-0.0317312145125865,-0.947399844310782,-0.00341701886456491,NaN,NaN,NaN,NaN,NaN,NaN
4.02802802802803,0,-0.0199507945571589,-0.856101932305759,-0.00790338958028017,NaN,NaN,NaN,NaN,NaN,NaN
4.04404404404404,0,-0.00809826138488212,-0.757257574398142,-0.0122696047647336,NaN,NaN,NaN,NaN,NaN,NaN
4.06006006006006,0,0.00371818862274598,-0.651857598354432,-0.0164729469453949,NaN,NaN,NaN,NaN,NaN,NaN
4.07607607607608,0,0.0153915151313564,-0.540949345071059,-0.0204727087967978,NaN,NaN,NaN,NaN,NaN,NaN
4.09209209209209,0,0.0268167906992289,-0.425626390125576,-0.024230580418292,NaN,NaN,NaN,NaN,NaN,NaN
4.10810810810811,0,0.0378921330478335,-0.307017877315197,-0.0277110094606352,NaN,NaN,NaN,NaN,NaN,NaN
4.12412412412412,0,0.0485196044735527,-0.186277567617658,-0.0308815307776163,NaN,NaN,NaN,NaN,NaN,NaN
4.14014014014014,0,0.058606070463318,-0.0645727092237749,-0.0337130626066965,NaN,NaN,NaN,NaN,NaN,NaN
4.15615615615616,0,0.0680640099933889,0.0569271645438363,-0.03618016663717,NaN,NaN,NaN,NaN,NaN,NaN
4.17217217217217,0,0.0768122704200582,0.177061402217277,-0.0382612697018797,NaN,NaN,NaN,NaN,NaN,NaN
4.18818818818819,0,0.0847767604286158,0.294689259788086,-0.0399388452252303,NaN,NaN,NaN,NaN,NaN,NaN
4.2042042042042,0,0.0918910750813975,0.408700680398027,-0.0411995529720705,NaN,NaN,NaN,NaN,NaN,NaN
4.22022022022022,0,0.0980970476537273,0.518026726425916,-0.0420343360648169,NaN,NaN,NaN,NaN,NaN,NaN
4.23623623623624,0,0.103345223602975,0.621649565920166,-0.0424384746657569,NaN,NaN,NaN,NaN,NaN,NaN
4.25225225225225,0,0.107595252792564,0.718611920228639,-0.0424115961535125,NaN,NaN,NaN,NaN,NaN,NaN
4.26826826826827,0,0.110816196786256,0.808025884964799,-0.0419576420529428,NaN,NaN,NaN,NaN,NaN,NaN
4.28428428428428,0,0.112986748865429,0.889081043045366,-0.0410847924020925,NaN,NaN,NaN,NaN,NaN,NaN
4.3003003003003,0,0.114095365192838,0.961051795526394,-0.0398053486540523,NaN,NaN,NaN,NaN,NaN,NaN
4.31631631631632,0,0.11414030637812,1.02330384384666,-0.038135576611796,NaN,NaN,NaN,NaN,NaN,NaN
4.33233233233233,0,0.113129589492427,1.07529976538756,-0.0360955112763877,NaN,NaN,NaN,NaN,NaN,NaN
4.34834834834835,0,0.111080851438647,1.11660363337551,-0.0337087258497932,NaN,NaN,NaN,NaN,NaN,NaN
4.36436436436436,0,0.108021125339665,1.14688464132087,-0.0310020674695064,NaN,NaN,NaN,NaN,NaN,NaN
4.38038038038038,0,0.103986532420368,1.16591970200922,-0.0280053625602125,NaN,NaN,NaN,NaN,NaN,NaN
4.3963963963964,0,0.0990218926191897,1.17359500101412,-0.0247510949649276,NaN,NaN,NaN,NaN,NaN,NaN
4.41241241241241,0,0.0931802578809799,1.16990649475939,-0.0212740602620194,NaN,NaN,NaN,NaN,NaN,NaN
4.42842842842843,0,0.0865223727832154,1.15495935336432,-0.0176109998830362,NaN,NaN,NaN,NaN,NaN,NaN
4.44444444444444,0,0.0791160677844545,1.12896635858997,-0.01380021881762,NaN,NaN,NaN,NaN,NaN,NaN
4.46046046046046,0,0.0710355909878615,1.09224527722564,-0.00988119082450447,NaN,NaN,NaN,NaN,NaN,NaN
4.47647647647648,0,0.0623608848381236,1.04521523994458,-0.0058941551607036,NaN,NaN,NaN,NaN,NaN,NaN
4.49249249249249,0,0.0531768146597364,0.988392165120028,-0.00187970889386974,NaN,NaN,NaN,NaN,NaN,NaN
4.50850850850851,0,0.0435723563475701,0.922383276054985,0.00212160112481342,NaN,NaN,NaN,NaN,NaN,NaN
4.52452452452452,0,0.0336397508635007,0.847880768566514,0.00606968257771984,NaN,NaN,NaN,NaN,NaN,NaN
4.54054054054054,0,0.0234736334808403,0.765654693839345,0.00992529430599156,NaN,NaN,NaN,NaN,NaN,NaN
4.55655655655656,0,0.0131701458924764,0.676545128622937,0.0136504313673851,NaN,NaN,NaN,NaN,NaN,NaN
4.57257257257257,0,0.00282603943721327,0.581453711441441,0.0172086947950773,NaN,NaN,NaN,NaN,NaN,NaN
4.58858858858859,0,-0.00746222225843596,0.481334629218505,0.0205656425053315,NaN,NaN,NaN,NaN,NaN,NaN
4.6046046046046,0,-0.0175993529494027,0.377185143655719,0.023689118015194,NaN,NaN,NaN,NaN,NaN,NaN
4.62062062062062,0,-0.0274921176090928,0.270035750639693,0.0265495538760712,NaN,NaN,NaN,NaN,NaN,NaN
4.63663663663664,0,-0.0370501824398186,0.160940069199974,0.0291202470024439,NaN,NaN,NaN,NaN,NaN,NaN
4.65265265265265,0,-0.0461869333302971,0.0509645586595369,0.0313776033742301,NaN,NaN,NaN,NaN,NaN,NaN
4.66866866866867,0,-0.054820255376768,-0.058821836240817,0.0333013499132921,NaN,NaN,NaN,NaN,NaN,NaN
4.68468468468468,0,-0.062873266439464,-0.167358012065279,0.0348747116759273,NaN,NaN,NaN,NaN,NaN,NaN
4.7007007007007,0,-0.0702749981897313,-0.273600905903521,0.0360845528604236,NaN,NaN,NaN,NaN,NaN,NaN
4.71671671671672,0,-0.0769610186045124,-0.376535469365578,0.0369214804982454,NaN,NaN,NaN,NaN,NaN,NaN
4.73273273273273,0,-0.082873990442998,-0.475184322269449,0.0373799100754128,NaN,NaN,NaN,NaN,NaN,NaN
4.74874874874875,0,-0.0879641608292516,-0.56861699434458,0.0374580927133794,NaN,NaN,NaN,NaN,NaN,NaN
4.76476476476476,0,-0.0921897777719849,-0.65595866785123,0.037158103922373,NaN,NaN,NaN,NaN,NaN,NaN
4.78078078078078,0,-0.095517430093258,-0.736398338993425,0.0364857943209662,NaN,NaN,NaN,NaN,NaN,NaN
4.7967967967968,0,-0.0979223080036,-0.809196322146988,0.0354507030898434,NaN,NaN,NaN,NaN,NaN,NaN
4.81281281281281,0,-0.0993883822907087,-0.873691027522796,0.0340659352916877,NaN,NaN,NaN,NaN,NaN,NaN
4.82882882882883,0,-0.0999085008639558,-0.929304950260679,0.0323480045393029,NaN,NaN,NaN,NaN,NaN,NaN
4.84484484484484,0,-0.0994844021441246,-0.975549816729668,0.0303166428271555,NaN,NaN,NaN,NaN,NaN,NaN
4.86086086086086,0,-0.0981266456096659,-1.01203084238718,0.0279945796542895,NaN,NaN,NaN,NaN,NaN,NaN
4.87687687687688,0,-0.0958544605309353,-1.03845006413952,0.0254072928561023,NaN,NaN,NaN,NaN,NaN,NaN
4.89289289289289,0,-0.0926955147077555,-1.05460871936157,0.0225827338260573,NaN,NaN,NaN,NaN,NaN,NaN
4.90890890890891,0,-0.0886856057560781,-1.06040865305744,0.0195510300436245,NaN,NaN,NaN,NaN,NaN,NaN
4.92492492492492,0,-0.0838682782061282,-1.0558527441396,0.0163441680294739,NaN,NaN,NaN,NaN,NaN,NaN
4.94094094094094,0,-0.0782943703332419,-1.04104435126489,0.012995660021344,NaN,NaN,NaN,NaN,NaN,NaN
4.95695695695696,0,-0.0720214952967253,-1.01618578821026,0.00954019780262877,NaN,NaN,NaN,NaN,NaN,NaN
4.97297297297297,0,-0.0651134617591349,-0.981575848138006,0.00601329721939509,NaN,NaN,NaN,NaN,NaN,NaN
4.98898898898899,0,-0.0576396396774046,-0.937606405123142,0.00245093698947961,NaN,NaN,NaN,NaN,NaN,NaN
5.00500500500501,0,-0.0496742774680217,-0.884758130221481,-0.00111080456089553,NaN,NaN,NaN,NaN,NaN,NaN
5.02102102102102,0,-0.0412957771653428,-0.823595367722488,-0.00463611120201567,NaN,NaN,NaN,NaN,NaN,NaN
5.03703703703704,0,-0.0325859345555686,-0.754760225162965,-0.00808978535649572,NaN,NaN,NaN,NaN,NaN,NaN
5.05305305305305,0,-0.0236291515643647,-0.678965938049695,-0.0114375959911765,NaN,NaN,NaN,NaN,NaN,NaN
5.06906906906907,0,-0.0145116284136861,-0.596989577036076,-0.0146466144402814,NaN,NaN,NaN,NaN,NaN,NaN
5.08508508508509,0,-0.00532054320765774,-0.50966417132555,-0.0176855348980749,NaN,NaN,NaN,NaN,NaN,NaN
5.1011011011011,0,0.00385677330248502,-0.417870327423351,-0.0205249764937143,NaN,NaN,NaN,NaN,NaN,NaN
5.11711711711712,0,0.0129336600106305,-0.322527426918164,-0.0231377640648649,NaN,NaN,NaN,NaN,NaN,NaN
5.13313313313313,0,0.0218249371087502,-0.22458449066179,-0.0254991849777904,NaN,NaN,NaN,NaN,NaN,NaN
5.14914914914915,0,0.0304476995299865,-0.12501079959155,-0.0275872195975317,NaN,NaN,NaN,NaN,NaN,NaN
5.16516516516517,0,0.0387220848300505,-0.024786364349481,-0.029382743289772,NaN,NaN,NaN,NaN,NaN,NaN
5.18118118118118,0,0.0465720084008563,0.0751076629893745,-0.0308696981331678,NaN,NaN,NaN,NaN,NaN,NaN
5.1971971971972,0,0.053925859274516,0.173698541717471,-0.032035232834212,NaN,NaN,NaN,NaN,NaN,NaN
5.21321321321321,0,0.0607171501679247,0.27003136719415,-0.0328698096629067,NaN,NaN,NaN,NaN,NaN,NaN
5.22922922922923,0,0.0668851158616608,0.363178276403751,-0.0333672775633349,NaN,NaN,NaN,NaN,NaN,NaN
5.24524524524525,0,0.0723752545311402,0.452247345918309,-0.0335249109352381,NaN,NaN,NaN,NaN,NaN,NaN
5.26126126126126,0,0.0771398072211422,0.536391097238671,-0.0333434139275176,NaN,NaN,NaN,NaN,NaN,NaN
5.27727727727728,0,0.0811381712249624,0.614814528547527,-0.0328268904287382,NaN,NaN,NaN,NaN,NaN,NaN
5.29329329329329,0,0.0843372437926817,0.686782596955162,-0.0319827802798162,NaN,NaN,NaN,NaN,NaN,NaN
5.30930930930931,0,0.0867116932699954,0.751627081019713,-0.0308217625667828,NaN,NaN,NaN,NaN,NaN,NaN
5.32532532532533,0,0.0882441554486189,0.8087527595872,-0.0293576271735696,NaN,NaN,NaN,NaN,NaN,NaN
5.34134134134134,0,0.0889253536246937,0.857642849931871,-0.0276071160830484,NaN,NaN,NaN,NaN,NaN,NaN
5.35735735735736,0,0.0887541416086837,0.897863655717799,-0.0255897362060928,NaN,NaN,NaN,NaN,NaN,NaN
5.37337337337337,0,0.0877374696396194,0.929068383123617,-0.0233275457904393,NaN,NaN,NaN,NaN,NaN,NaN
5.38938938938939,0,0.0858902738837335,0.951000091748117,-0.0208449167110255,NaN,NaN,NaN,NaN,NaN,NaN
5.40540540540541,0,0.0832352909335929,0.963493755551688,-0.018168275168943,NaN,NaN,NaN,NaN,NaN,NaN
5.42142142142142,0,0.0798027994156811,0.966477417822734,-0.0153258235250617,NaN,NaN,NaN,NaN,NaN,NaN
5.43743743743744,0,0.0756302914833711,0.959972433000463,-0.0123472461649749,NaN,NaN,NaN,NaN,NaN,NaN
5.45345345345345,0,0.0707620776491247,0.944092797225485,-0.00926340243263128,NaN,NaN,NaN,NaN,NaN,NaN
5.46946946946947,0,0.0652488289962525,0.919043578231681,-0.00610600977968832,NaN,NaN,NaN,NaN,NaN,NaN
5.48548548548549,0,0.0591470614113409,0.885118464033838,-0.00290732035530174,NaN,NaN,NaN,NaN,NaN,NaN
5.5015015015015,0,0.0525185669870562,0.842696458282293,0.000300205693787527,NaN,NaN,NaN,NaN,NaN,NaN
5.51751751751752,0,0.0454297982353391,0.792237758407317,0.0034842269306512,NaN,NaN,NaN,NaN,NaN,NaN
5.53353353353353,0,0.0379512111662996,0.734278860448097,0.00661284408121153,NaN,NaN,NaN,NaN,NaN,NaN
5.54954954954955,0,0.0301565736646534,0.669426941873938,0.00965491702374665,NaN,NaN,NaN,NaN,NaN,NaN
5.56556556556557,0,0.0221222458739625,0.598353580421755,0.0125803721899782,NaN,NaN,NaN,NaN,NaN,NaN
5.58158158158158,0,0.0139264395559859,0.521787873288115,0.0153604973677017,NaN,NaN,NaN,NaN,NaN,NaN
5.5975975975976,0,0.00564846356023896,0.440509026577921,0.0179682210390155,NaN,NaN,NaN,NaN,NaN,NaN
5.61361361361361,0,-0.0026320373742541,0.355338489719934,0.0203783735599453,NaN,NaN,NaN,NaN,NaN,NaN
5.62962962962963,0,-0.0108358432240037,0.267131713703783,0.0225679276847638,NaN,NaN,NaN,NaN,NaN,NaN
5.64564564564565,0,-0.0188849114471239,0.176769615417129,0.0245162161594621,NaN,NaN,NaN,NaN,NaN,NaN
5.66166166166166,0,-0.0267031148152146,0.0851498326859712,0.026205124351316,NaN,NaN,NaN,NaN,NaN,NaN
5.67767767767768,0,-0.0342169573452278,-0.00682214351875388,0.0276192561427333,NaN,NaN,NaN,NaN,NaN,NaN
5.69369369369369,0,-0.0413562616238554,-0.0982418725044951,0.0287460715949078,NaN,NaN,NaN,NaN,NaN,NaN
5.70970970970971,0,-0.0480548211149703,-0.188214815720308,0.029575995177358,NaN,NaN,NaN,NaN,NaN,NaN
5.72572572572573,0,-0.0542510114094448,-0.275865050783715,0.0301024936602358,NaN,NaN,NaN,NaN,NaN,NaN
5.74174174174174,0,-0.0598883547605755,-0.360343762977443,0.0303221230743137,NaN,NaN,NaN,NaN,NaN,NaN
5.75775775775776,0,-0.0649160327706912,-0.440837432279999,0.0302345444556808,NaN,NaN,NaN,NaN,NaN,NaN
5.77377377377377,0,-0.0692893425590508,-0.516575637113576,0.0298425084052741,NaN,NaN,NaN,NaN,NaN,NaN
5.78978978978979,0,-0.0729700923235317,-0.58683840017212,0.0291518088043346,NaN,NaN,NaN,NaN,NaN,NaN
5.80580580580581,0,-0.0759269328085104,-0.650963006514679,0.0281712063326106,NaN,NaN,NaN,NaN,NaN,NaN
5.82182182182182,0,-0.0781356218059486,-0.708350229518786,0.0269123227336357,NaN,NaN,NaN,NaN,NaN,NaN
5.83783783783784,0,-0.0795792194602427,-0.758469906327903,0.0253895070577738,NaN,NaN,NaN,NaN,NaN,NaN
5.85385385385385,0,-0.0802482128400497,-0.800865811135047,0.0236196753861559,NaN,NaN,NaN,NaN,NaN,NaN
5.86986986986987,0,-0.0801405689084183,-0.835159781679263,0.0216221257945129,NaN,NaN,NaN,NaN,NaN,NaN
5.88588588588589,0,-0.0792617156936615,-0.8610550617652,0.019418330552783,NaN,NaN,NaN,NaN,NaN,NaN
5.9019019019019,0,-0.0776244521868907,-0.878338830601134,0.0170317077719781,NaN,NaN,NaN,NaN,NaN,NaN
5.91791791791792,0,-0.0752487881351085,-0.886883897688026,0.0144873749021396,NaN,NaN,NaN,NaN,NaN,NaN
5.93393393393393,0,-0.0721617155834506,-0.886649550332463,0.0118118866524772,NaN,NaN,NaN,NaN,NaN,NaN
5.94994994994995,0,-0.0683969146557497,-0.877681549181501,0.00903296004547846,NaN,NaN,NaN,NaN,NaN,NaN
5.96596596596597,0,-0.0639943966927881,-0.860111275578621,0.00617918942962054,NaN,NaN,NaN,NaN,NaN,NaN
5.98198198198198,0,-0.0590000884261674,-0.834154042729275,0.00327975435938026,NaN,NaN,NaN,NaN,NaN,NaN
5.997997997998,0,-0.0534653614560802,-0.800106590977466,0.00036412330579775,NaN,NaN,NaN,NaN,NaN,NaN
6.01401401401401,0,-0.0474465117661629,-0.758343795231986,-0.00253824381442539,NaN,NaN,NaN,NaN,NaN,NaN
6.03003003003003,0,-0.0410041944865838,-0.709314620272993,-0.00539819130852108,NaN,NaN,NaN,NaN,NaN,NaN
6.04604604604605,0,-0.0342028195282218,-0.653537366904992,-0.00818715862811852,NaN,NaN,NaN,NaN,NaN,NaN
6.06206206206206,0,-0.0271099140498192,-0.591594258649957,-0.0108774636568682,NaN,NaN,NaN,NaN,NaN,NaN
6.07807807807808,0,-0.0197954580101793,-0.524125424918221,-0.0134425755740669,NaN,NaN,NaN,NaN,NaN,NaN
6.09409409409409,0,-0.012331199310295,-0.451822342365482,-0.0158573746229793,NaN,NaN,NaN,NaN,NaN,NaN
6.11011011011011,0,-0.0047899551742896,-0.375420801100454,-0.0180983962583935,NaN,NaN,NaN,NaN,NaN,NaN
6.12612612612613,0,0.00275509346166203,-0.295693466856534,-0.0201440573181725,NaN,NaN,NaN,NaN,NaN,NaN
6.14214214214214,0,0.0102311077553443,-0.213442113860111,-0.0219748620563409,NaN,NaN,NaN,NaN,NaN,NaN
6.15815815815816,0,0.0175662901746838,-0.129489606110347,-0.0235735860885408,NaN,NaN,NaN,NaN,NaN,NaN
6.17417417417417,0,0.0246905704478273,-0.0446717068556026,-0.0249254365322486,NaN,NaN,NaN,NaN,NaN,NaN
6.19019019019019,0,0.0315362717085641,0.0401712025184509,-0.0260181868715822,NaN,NaN,NaN,NaN,NaN,NaN
6.20620620620621,0,0.0380387505330688,0.124202412495102,-0.0268422853372731,NaN,NaN,NaN,NaN,NaN,NaN
6.22222222222222,0,0.0441370048248295,0.206597102819323,-0.0273909358637677,NaN,NaN,NaN,NaN,NaN,NaN
6.23823823823824,0,0.0497742438445972,0.286550406843133,-0.027660150964704,NaN,NaN,NaN,NaN,NaN,NaN
6.25425425425425,0,0.0548984150774654,0.363285244260247,-0.0276487761523367,NaN,NaN,NaN,NaN,NaN,NaN
6.27027027027027,0,0.0594626830520344,0.436059846206987,-0.0273584858130152,NaN,NaN,NaN,NaN,NaN,NaN
6.28628628628629,0,0.0634258557160177,0.504174900073792,-0.0267937507366753,NaN,NaN,NaN,NaN,NaN,NaN
6.3023023023023,0,0.066752754490464,0.566980245387327,-0.0259617777806403,NaN,NaN,NaN,NaN,NaN,NaN
6.31831831831832,0,0.0694145246973239,0.623881056878133,-0.0248724224240551,NaN,NaN,NaN,NaN,NaN,NaN
6.33433433433433,0,0.0713888836141905,0.674343456034947,-0.023538075236262,NaN,NaN,NaN,NaN,NaN,NaN
6.35035035035035,0,0.0726603040483411,0.717899498415118,-0.0219735235377724,NaN,NaN,NaN,NaN,NaN,NaN
6.36636636636637,0,0.0732201319359636,0.754151490268612,-0.0201957897736992,NaN,NaN,NaN,NaN,NaN,NaN
6.38238238238238,0,0.0730666371244659,0.782775594860698,-0.0182239483442592,NaN,NaN,NaN,NaN,NaN,NaN
6.3983983983984,0,0.0722049971255636,0.803524695953239,-0.016078922843088,NaN,NaN,NaN,NaN,NaN,NaN
6.41441441441441,0,0.0706472142932677,0.816230493424964,-0.0137832658396558,NaN,NaN,NaN,NaN,NaN,NaN
6.43043043043043,0,0.068411967507958,0.820804813610341,-0.0113609235053184,NaN,NaN,NaN,NaN,NaN,NaN
6.44644644644645,0,0.0655244000788513,0.817240124754846,-0.00883698752192167,NaN,NaN,NaN,NaN,NaN,NaN
6.46246246246246,0,0.0620158461774594,0.805609255804063,-0.00623743682620137,NaN,NaN,NaN,NaN,NaN,NaN
6.47847847847848,0,0.0579234987181101,0.786064324679099,-0.00358887183140189,NaN,NaN,NaN,NaN,NaN,NaN
6.49449449449449,0,0.053290022121878,0.75883488980554,-0.000918243828890256,NaN,NaN,NaN,NaN,NaN,NaN
6.51051051051051,0,0.048163113953576,0.724225346400964,0.0017474176934434,NaN,NaN,NaN,NaN,NaN,NaN
6.52652652652653,0,0.0425950198713207,0.682611596255354,0.0043812770727121,NaN,NaN,NaN,NaN,NaN,NaN
6.54254254254254,0,0.0366420067742377,0.634437026834604,0.00695696111015023,NaN,NaN,NaN,NaN,NaN,NaN
6.55855855855856,0,0.0303637994118131,0.580207842161396,0.00944882165354386,NaN,NaN,NaN,NaN,NaN,NaN
6.57457457457457,0,0.0238229860622363,0.520487794196963,0.0118321895232127,NaN,NaN,NaN,NaN,NaN,NaN
6.59059059059059,0,0.0170843991391498,0.455892369047504,0.0140836172819235,NaN,NaN,NaN,NaN,NaN,NaN
6.60660660660661,0,0.0102144768274988,0.387082487569348,0.0161811084737085,NaN,NaN,NaN,NaN,NaN,NaN
6.62262262262262,0,0.00328061200664731,0.314757784480243,0.0181043311042564,NaN,NaN,NaN,NaN,NaN,NaN
6.63863863863864,0,-0.00364950520652929,0.239649533887466,0.0198348133047697,NaN,NaN,NaN,NaN,NaN,NaN
6.65465465465465,0,-0.0105085448946065,0.162513292480185,0.0213561193100864,NaN,NaN,NaN,NaN,NaN,NaN
6.67067067067067,0,-0.0172301884029311,0.0841213340461699,0.0226540040885231,NaN,NaN,NaN,NaN,NaN,NaN
6.68668668668669,0,-0.0237497667521023,0.00525495078024107,0.0237165451831171,NaN,NaN,NaN,NaN,NaN,NaN
6.7027027027027,0,-0.0300048802841939,-0.0733033021973668,0.0245342505594344,NaN,NaN,NaN,NaN,NaN,NaN
6.71871871871872,0,-0.0359359936024557,-0.150777342310249,0.0251001415014744,NaN,NaN,NaN,NaN,NaN,NaN
6.73473473473473,0,-0.0414870001727294,-0.226405198872456,0.0254098098518928,NaN,NaN,NaN,NaN,NaN,NaN
6.75075075075075,0,-0.0466057512229519,-0.299446481255849,0.025461449153223,NaN,NaN,NaN,NaN,NaN,NaN
6.76676676676677,0,-0.0512445439762601,-0.369189602935435,0.0252558595103557,NaN,NaN,NaN,NaN,NaN,NaN
6.78278278278278,0,-0.0553605646555866,-0.434958691125225,0.024796426258601,NaN,NaN,NaN,NaN,NaN,NaN
6.7987987987988,0,-0.0589162821551446,-0.496120115098538,0.0240890727835536,NaN,NaN,NaN,NaN,NaN,NaN
6.81481481481481,0,-0.0618797887566354,-0.552088570261937,0.0231421880961171,NaN,NaN,NaN,NaN,NaN,NaN
6.83083083083083,0,-0.0642250848206922,-0.602332659791664,0.0219665300158643,NaN,NaN,NaN,NaN,NaN,NaN
6.84684684684685,0,-0.0659323049157132,-0.646379920723707,0.0205751050559537,NaN,NaN,NaN,NaN,NaN,NaN
6.86286286286286,0,-0.0669878834267967,-0.683821247095906,0.0189830263307564,NaN,NaN,NaN,NaN,NaN,NaN
6.87887887887888,0,-0.0673846582985611,-0.714314668941014,0.0172073510209201,NaN,NaN,NaN,NaN,NaN,NaN
6.89489489489489,0,-0.0671219121493216,-0.737588452361774,0.0152668991277845,NaN,NaN,NaN,NaN,NaN,NaN
6.91091091091091,0,-0.0662053506164284,-0.753443492801122,0.0131820554279377,NaN,NaN,NaN,NaN,NaN,NaN
6.92692692692693,0,-0.0646470184005574,-0.761754980703527,0.010974556697595,NaN,NaN,NaN,NaN,NaN,NaN
6.94294294294294,0,-0.0624651540768353,-0.762473326015213,0.00866726641387688,NaN,NaN,NaN,NaN,NaN,NaN
6.95895895895896,0,-0.0596839853278164,-0.755624335325912,0.0062839392547129,NaN,NaN,NaN,NaN,NaN,NaN
6.97497497497497,0,-0.0563334668371567,-0.741308642911586,0.00384897780994914,NaN,NaN,NaN,NaN,NaN,NaN
6.99099099099099,0,-0.0524489636152477,-0.719700404235174,0.00138718398250215,NaN,NaN,NaN,NaN,NaN,NaN
7.00700700700701,0,-0.0480708830515328,-0.691045267725265,-0.0010764924004514,NaN,NaN,NaN,NaN,NaN,NaN
7.02302302302302,0,-0.0432442594875118,-0.655657647786632,-0.00351720523055297,NaN,NaN,NaN,NaN,NaN,NaN
7.03903903903904,0,-0.038018295527968,-0.61391732870565,-0.00591046148964494,NaN,NaN,NaN,NaN,NaN,NaN
7.05505505505506,0,-0.032445864724298,-0.566265435667665,-0.00823236585846997,NaN,NaN,NaN,NaN,NaN,NaN
7.07107107107107,0,-0.0265829806265776,-0.513199815230701,-0.0104598581314475,NaN,NaN,NaN,NaN,NaN,NaN
7.08708708708709,0,-0.0204882374978723,-0.455269873234407,-0.0125709410900819,NaN,NaN,NaN,NaN,NaN,NaN
7.1031031031031,0,-0.0142222282375899,-0.393070923286736,-0.0145448965944547,NaN,NaN,NaN,NaN,NaN,NaN
7.11911911911912,0,-0.00784694527905483,-0.327238103680685,-0.016362487781075,NaN,NaN,NaN,NaN,NaN,NaN
7.13513513513514,0,-0.00142517034751055,-0.258439924545279,-0.0180061454047123,NaN,NaN,NaN,NaN,NaN,NaN
7.15115115115115,0,0.00498014093651467,-0.187371510503429,-0.0194601365301291,NaN,NaN,NaN,NaN,NaN,NaN
7.16716716716717,0,0.0113064735963873,-0.11474760687393,-0.0207107139650896,NaN,NaN,NaN,NaN,NaN,NaN
7.18318318318318,0,0.0174923610055826,-0.0412954195054418,-0.0217462450267169,NaN,NaN,NaN,NaN,NaN,NaN
7.1991991991992,0,0.0234779798748406,0.0322526402874388,-0.0225573184471181,NaN,NaN,NaN,NaN,NaN,NaN
7.21521521521522,0,0.0292057267674597,0.105166233498966,-0.0231368284489966,NaN,NaN,NaN,NaN,NaN,NaN
7.23123123123123,0,0.0346207706133388,0.176724321870921,-0.0234800352554329,NaN,NaN,NaN,NaN,NaN,NaN
7.24724724724725,0,0.0396715759309858,0.246222275639735,-0.0235846015377424,NaN,NaN,NaN,NaN,NaN,NaN
7.26326326326326,0,0.0443103917681453,0.312978790690224,-0.0234506045489089,NaN,NaN,NaN,NaN,NaN,NaN
7.27927927927928,0,0.0484937017455378,0.376342547445024,-0.0230805239350736,NaN,NaN,NaN,NaN,NaN,NaN
7.2952952952953,0,0.0521826309605755,0.435698546535452,-0.0224792054614754,NaN,NaN,NaN,NaN,NaN,NaN
7.31131131131131,0,0.055343305961534,0.490474059809635,-0.0216538011296631,NaN,NaN,NaN,NaN,NaN,NaN
7.32732732732733,0,0.0579471644572935,0.540144139205676,-0.020613686397334,NaN,NaN,NaN,NaN,NaN,NaN
7.34334334334334,0,0.0599712119543359,0.584236630703732,-0.0193703554384789,NaN,NaN,NaN,NaN,NaN,NaN
7.35935935935936,0,0.0613982230112198,0.622336645549836,-0.0179372955974077,NaN,NaN,NaN,NaN,NaN,NaN
7.37537537537538,0,0.0622168853715603,0.654090446585375,-0.0163298423935724,NaN,NaN,NaN,NaN,NaN,NaN
7.39139139139139,0,0.0624218857907257,0.679208713422987,-0.0145650166229222,NaN,NaN,NaN,NaN,NaN,NaN
7.40740740740741,0,0.0620139369440897,0.697469156496794,-0.0126613452739963,NaN,NaN,NaN,NaN,NaN,NaN
7.42342342342342,0,0.0609997453848123,0.708718456579803,-0.0106386681314217,NaN,NaN,NaN,NaN,NaN,NaN
7.43943943943944,0,0.0593919210882428,0.71287351310799,-0.00851793207448425,NaN,NaN,NaN,NaN,NaN,NaN
7.45545545545546,0,0.0572088296975086,0.709921991589766,-0.00632097519271233,NaN,NaN,NaN,NaN,NaN,NaN
7.47147147147147,0,0.0544743891267827,0.699922167308476,-0.0040703029328925,NaN,NaN,NaN,NaN,NaN,NaN
7.48748748748749,0,0.0512178127295884,0.683002069555876,-0.00178885856182195,NaN,NaN,NaN,NaN,NaN,NaN
7.5035035035035,0,0.0474733017399595,0.659357937499292,0.000500209724232992,NaN,NaN,NaN,NaN,NaN,NaN
7.51951951951952,0,0.043279690185971,0.62925200558377,0.00277378268930137,NaN,NaN,NaN,NaN,NaN,NaN
7.53553553553554,0,0.0386800459291274,0.593009642955312,0.00500900259322339,NaN,NaN,NaN,NaN,NaN,NaN
7.55155155155155,0,0.0337212318927302,0.551015877678726,0.00718350204362988,NaN,NaN,NaN,NaN,NaN,NaN
7.56756756756757,0,0.0284534319175531,0.503711342507867,0.0092756268825195,NaN,NaN,NaN,NaN,NaN,NaN
7.58358358358358,0,0.0229296460112187,0.451587684561837,0.0112646508956562,NaN,NaN,NaN,NaN,NaN,NaN
7.5995995995996,0,0.0172051600520717,0.39518248646409,0.0131309802249434,NaN,NaN,NaN,NaN,NaN,NaN
7.61561561561562,0,0.0113369952093167,0.33507375105102,0.0148563454767268,NaN,NaN,NaN,NaN,NaN,NaN
7.63163163163163,0,0.00538334255642781,0.271874006035045,0.0164239796513754,NaN,NaN,NaN,NaN,NaN,NaN
7.64764764764765,0,-0.000597011550741655,0.206224088446081,0.0178187801701028,NaN,NaN,NaN,NaN,NaN,NaN
7.66366366366366,0,-0.00654526366330277,0.138786671737403,0.0190274534422313,NaN,NaN,NaN,NaN,NaN,NaN
7.67967967967968,0,-0.0124031693497706,0.0702396006201162,0.0200386405981965,NaN,NaN,NaN,NaN,NaN,NaN
7.6956956956957,0,-0.0181136115721179,0.00126910056020435,0.0208430232086825,NaN,NaN,NaN,NaN,NaN,NaN
7.71171171171171,0,-0.0236211558221031,-0.0674370703450577,0.0214334080163408,NaN,NaN,NaN,NaN,NaN,NaN
7.72772772772773,0,-0.0288725866204889,-0.13519645890214,0.0218047899214588,NaN,NaN,NaN,NaN,NaN,NaN
7.74374374374374,0,-0.0338174202010002,-0.201338675980999,0.0219543926845392,NaN,NaN,NaN,NaN,NaN,NaN
7.75975975975976,0,-0.0384083884619617,-0.265212010573258,0.021881687034758,NaN,NaN,NaN,NaN,NaN,NaN
7.77577577577578,0,-0.0426018895385969,-0.326189833585662,0.0215883861014158,NaN,NaN,NaN,NaN,NaN,NaN
7.79179179179179,0,-0.0463584007252198,-0.383676728658539,0.0210784183134843,NaN,NaN,NaN,NaN,NaN,NaN
7.80780780780781,0,-0.0496428498335337,-0.437114290125376,0.0203578781378961,NaN,NaN,NaN,NaN,NaN,NaN
7.82382382382382,0,-0.0524249415200995,-0.485986531850887,0.0194349552480793,NaN,NaN,NaN,NaN,NaN,NaN
7.83983983983984,0,-0.0546794355314484,-0.529824854591897,0.0183198429282122,NaN,NaN,NaN,NaN,NaN,NaN
7.85585585585586,0,-0.0563863743458137,-0.568212524295387,0.017024626723641,NaN,NaN,NaN,NaN,NaN,NaN
7.87187187187187,0,-0.0575312581504441,-0.600788618584922,0.0155631545418631,NaN,NaN,NaN,NaN,NaN,NaN
7.88788788788789,0,-0.0581051656436271,-0.627251404229099,0.0139508895895254,NaN,NaN,NaN,NaN,NaN,NaN
7.9039039039039,0,-0.0581048196774505,-0.647361114128234,0.0122047476972608,NaN,NaN,NaN,NaN,NaN,NaN
7.91991991991992,0,-0.0575325972950758,-0.660942098398591,0.0103429207342869,NaN,NaN,NaN,NaN,NaN,NaN
7.93593593593594,0,-0.05639648427973,-0.667884330510068,0.00838468794708036,NaN,NaN,NaN,NaN,NaN,NaN
7.95195195195195,0,-0.0547099748560309,-0.668144255816561,0.00635021716986401,NaN,NaN,NaN,NaN,NaN,NaN
7.96796796796797,0,-0.0524919177298233,-0.661744976435094,0.00426035794805004,NaN,NaN,NaN,NaN,NaN,NaN
7.98398398398398,0,-0.0497663101755742,-0.648775773044496,0.00213642868831437,NaN,NaN,NaN,NaN,NaN,NaN
8,0,-0.0465620423807021,-0.629390970739856,1.14372644108033e-16,NaN,NaN,NaN,NaN,NaN,NaN


==> data/tau_d_data.csv <==
d,tau_rho1,tau_rho2,tau_rho3,tau
0.001,0.00240424849056131,0.00417526345310254,0.0220942381883284,0.999985139577443
0.00350251256281407,0.00214739995124466,0.0225498369758838,0.0237528924332431,0.999921754618
0.00600502512562814,0.00341473202528543,0.0214690887254971,0.0452354181624259,0.999822446658746
0.00850753768844221,0.0092074026495258,0.0198840723237954,0.0621048145259379,0.999682505036608
0.0110100502512563,0.0113657476043779,0.0224309027989389,0.0591616516414766,0.999502592452924
0.0135125628140704,0.0157114468636314,0.0355517024792841,0.0562055637914614,0.999282425023782
0.0160150753768844,0.0188214805650663,0.0387194161244823,0.0593792171791225,0.99902181740739
0.0185175879396985,0.0177813842787745,0.0551026017251177,0.0846680821928295,0.99872559294811
0.0210201005025126,0.0215074883832636,0.0599112869310488,0.0878394471893581,0.998384204928203
0.0235226130653266,0.0192665414297533,0.0569982518747195,0.107864119744503,0.998002037089596
0.0260251256281407,0.0202837998612466,0.0539075156368671,0.108525833012387,0.997579050047621
0.0285276381909548,0.0183926110375611,0.0550577420465804,0.117046036668699,0.99711513982884
0.0310301507537688,0.0208985134657532,0.0529198687757467,0.112050137040187,0.996610275274034
0.0335326633165829,0.0211122435135955,0.0613350290304238,0.107731791999814,0.996064409273385
0.036035175879397,0.0301021569245029,0.068580884062756,0.11727346614919,0.995477496129377
0.0385376884422111,0.0285794733329755,0.0840622681004462,0.123886284203164,0.994849486926951
0.0410402010050251,0.0386037137533152,0.0811009812342195,0.148077554891179,0.994180335411334
0.0435427135678392,0.0374004888608177,0.0976451142837023,0.142162079732242,0.993479619347089
0.0460452261306533,0.0447965919186887,0.0984120340754053,0.16866286862211,0.992728415662975
0.0485477386934673,0.0433736443565046,0.10871721402778,0.17888352221719,0.991935919347247
0.0510502512562814,0.0456931873061428,0.104658065024547,0.174905147402621,0.991102082315306
0.0535527638190955,0.0427155382992899,0.106263343172446,0.18498455981482,0.990226854872502
0.0560552763819095,0.0481205516858553,0.101299207407263,0.178493181429809,0.989310186384343
0.0585577889447236,0.040401804144356,0.0969772659869896,0.172433096342938,0.988352024625309
0.0610603015075377,0.0456755860570762,0.105367741090074,0.182345664013981,0.987352315815505
0.0635628140703518,0.0385317631126289,0.0982655825420912,0.171764164810853,0.986311004538256
0.0660653266331658,0.0445953877837556,0.112636294360733,0.184825063750037,0.985228033671442
0.0685678391959799,0.0410569140123793,0.122499651366172,0.206363467921179,0.984103344324513
0.071070351758794,0.0488125653233085,0.127301905428569,0.212608486748462,0.982936875786588
0.073572864321608,0.0501782115692587,0.134905367680858,0.223758852327035,0.981728565476992
0.0760753768844221,0.056816459658552,0.149071337248937,0.24307141535418,0.980478348903571
0.0785778894472362,0.0610794379489965,0.151759820649282,0.261177489209376,0.979186159622761
0.0810804020100502,0.0643631576453746,0.16437605090034,0.250028165798139,0.97785192920484
0.0835829145728643,0.0729516906362076,0.153578644599804,0.261423653140079,0.976475587199481
0.0860854271356784,0.0711949927122053,0.162680838785707,0.263052953910856,0.975057061105048
0.0885879396984925,0.0799686045333163,0.156487429405259,0.24622340354703,0.973596276340653
0.0910904522613065,0.0720948078724962,0.150565684378173,0.256499980498077,0.972109894083283
0.0935929648241206,0.0791763057447584,0.159203584929107,0.258130012349992,0.970564605937302
0.0960954773869347,0.0694363424874227,0.146897403471792,0.244434511222471,0.96897681583162
0.0985979899497487,0.0758658058040553,0.15761507137829,0.261457555965002,0.96734644067069
0.101100502512563,0.0660250717190874,0.151541855193915,0.274165178945305,0.965673395140795
0.103603015075377,0.0726011988730759,0.169159080755703,0.27841945338275,0.963957591689328
0.106105527638191,0.0640331305086667,0.180862444241172,0.299706863435341,0.96219894049869
0.108608040201005,0.0719898937943139,0.179555200486167,0.309116517773577,0.960397349462788
0.111110552763819,0.0682204729831031,0.195731188948015,0.3145435391142,0.958552724167413
0.113613065326633,0.0757888463743776,0.207030493447577,0.328392415963837,0.95666496786146
0.116115577889447,0.0793702237382655,0.206560949826452,0.345997806311183,0.954733981436667
0.118618090452261,0.0831915175119356,0.222548205174769,0.340017117871112,0.952759663403425
0.121120603015075,0.0921540454330818,0.21992347904942,0.331655388825161,0.950741909865381
0.123623115577889,0.0899034570751113,0.214255119021009,0.342365669679776,0.948680614496604
0.126125628140704,0.104055817932149,0.223780259178361,0.333453789709543,0.946575668516677
0.128628140703518,0.102199772101263,0.208392774099285,0.324277987200777,0.944426960664269
0.131130653266332,0.112490908130325,0.217360852138043,0.334991322623739,0.942234377172859
0.133633165829146,0.104260220535698,0.210557320311746,0.329209931965963,0.939997801743111
0.13613567839196,0.112433070639737,0.211810664238873,0.324628546610012,0.937717115518801
0.138638190954774,0.101443816299704,0.208679926439516,0.344149539964664,0.935392197056755
0.141140703517588,0.102528622039356,0.20525516468683,0.363020007739265,0.933022957929657
0.143643216080402,0.0970858368087907,0.217535011563692,0.365783746208527,0.930609164171226
0.146145728643216,0.0984891518087877,0.223515458760876,0.371429992737346,0.928150794017539
0.14864824120603,0.0990207970758437,0.231117399883562,0.397413047602341,0.92564767941743
0.151150753768844,0.0965935602510322,0.247364254726136,0.412093286014105,0.92309968556027
0.153653266331658,0.098268367237973,0.247740457955102,0.415513024867077,0.920529441572362
0.156155778894472,0.0949775947574966,0.269842045736608,0.429045080948421,0.91789136634212
0.158658291457286,0.101431496401728,0.277204951929459,0.423034468308897,0.915207983861047
0.1611608040201,0.107240290792775,0.280995121358259,0.434335328178401,0.912479147982667
0.163663316582915,0.113455689052433,0.27676429331905,0.424765593947915,0.909704709642624
0.166165829145729,0.121455534821519,0.279142810116837,0.424686021059893,0.906884516811239
0.168668341708543,0.12317117875282,0.280583268910101,0.424278957902547,0.904018509365868
0.171170854271357,0.130322338912184,0.280949245625443,0.414169082095012,0.901106335852775
0.173673366834171,0.132845961008421,0.272848064902823,0.414374372059208,0.898147843160237
0.176175879396985,0.141431483889937,0.264547993111334,0.415135825839926,0.89514305063547
0.178678391959799,0.140209830134447,0.265581174776071,0.410062647874994,0.892091697368492
0.181180904522613,0.136542862761346,0.267367755103401,0.417061590788617,0.888993612531336
0.183683417085427,0.138172253445387,0.262790143330834,0.42417851492132,0.885848623229493
0.186185929648241,0.132659623743408,0.268123832605535,0.442816564487308,0.882656549404987
0.188688442211055,0.133604127354302,0.272856505545381,0.45857841636115,0.879417211184195
0.191190954773869,0.127755267911229,0.286442196795462,0.463296444987104,0.876130423902514
0.193693467336683,0.1285656682332,0.292734249884425,0.476311895651499,0.872795999200579
0.196195979899497,0.123792719538784,0.305144935731249,0.492585845060618,0.869413744906537
0.198698492462312,0.120135153429467,0.309677123774138,0.500268782387011,0.865983464893918
0.201201005025126,0.124232073939555,0.322847584634938,0.512387491933128,0.862530207737993
0.20370351758794,0.124416903939679,0.33661225710625,0.518804646493125,0.859003202509435
0.206206030150754,0.126699420195035,0.339317405522492,0.521190499339403,0.855427545375619
0.208708542713568,0.13572998376259,0.346658381153664,0.521303292522533,0.851803021509433
0.211211055276382,0.140232344638795,0.341808390068526,0.510101730912404,0.848129410676287
0.213713567839196,0.144804112268171,0.343260583498857,0.50879799509937,0.844406486363641
0.21621608040201,0.158619769647814,0.343652108895684,0.507311622382449,0.84063401623061
0.218718592964824,0.161837975109617,0.334558623687266,0.505917825342789,0.836811843055874
0.221221105527638,0.163076588093449,0.334064771715992,0.494287882325515,0.832939465300608
0.223723618090452,0.170407244011386,0.333713076475623,0.493409610334855,0.829016874560161
0.226226130653266,0.176582854243833,0.324804504576391,0.484324200723471,0.825069623808509
0.22872864321608,0.174744289015164,0.317219505920451,0.495466126261904,0.821045321609219
0.231231155778894,0.169276896455449,0.318240819302277,0.490841958963632,0.816969800172899
0.233733668341709,0.170675332692017,0.316918943960755,0.501868985676789,0.812842696231455
0.236236180904523,0.16470438066816,0.321143609089799,0.519825484519877,0.808663660211863
0.238738693467337,0.158144463165614,0.331541883613995,0.519868048442754,0.80445794922962
0.241241206030151,0.15234584337271,0.352797861074398,0.531442358743769,0.8001723051891
0.243743718592965,0.146606254132312,0.352711125812927,0.548934367534218,0.795831993748437
0.246246231155779,0.155034933801266,0.372435025590937,0.567943277099173,0.791458937222088
0.248748743718593,0.151182979937597,0.368575258435103,0.569260402093082,0.787038832567794
0.251251256281407,0.14450696310953,0.380400446162515,0.58690194712441,0.782035932668968
0.253753768844221,0.149420541012672,0.398108241977862,0.589271357402404,0.777496758220706
0.256256281407035,0.160979433029808,0.395444993355629,0.596695662773307,0.772904307612711
0.258758793969849,0.166091595710517,0.411598804659074,0.609482888250108,0.768258296177178
0.261261306532663,0.165814468875133,0.415990307735275,0.609669524385951,0.763558434633139
0.263763819095477,0.177297473336199,0.40121670349722,0.607840557095835,0.758804429018178
0.266266331658291,0.180496623498191,0.409212089299467,0.595412230254833,0.753995980618655
0.268768844221106,0.190753046666276,0.399735786555362,0.582398791439203,0.749132785898437
0.27127135678392,0.199801911633727,0.389560339510502,0.579011654390243,0.744214536426076
0.273773869346734,0.198180785446823,0.387864656350514,0.585004360692509,0.739240918800412
0.276276381909548,0.201526549532927,0.377627041157261,0.581333586770397,0.734211614574545
0.278778894472362,0.206894950456325,0.383959740375261,0.568476984240274,0.729126300178218
0.281281407035176,0.202664062420311,0.375142550132236,0.564979614354631,0.723984646838378
0.28378391959799,0.197041332615644,0.374222347061968,0.561692453417711,0.718786320497959
0.286286432160804,0.196908469131028,0.368509954998407,0.549671465874634,0.713530981733666
0.288788944723618,0.183754956233876,0.370959294855929,0.548835226539008,0.708218285670267
0.291291457286432,0.183629792510885,0.375132126260892,0.549235865370547,0.702847881894717
0.293793969849246,0.177441910962536,0.380111651893117,0.551812793378423,0.697419414367513
0.29629648241206,0.17202499937705,0.394474299161884,0.556409937429092,0.69193252133228
0.298798994974874,0.167992579373636,0.401069890680947,0.557309780473287,0.686386835223336
0.301301507537688,0.171503757087191,0.412060114895322,0.564870595465113,0.680781982571219
0.303804020100503,0.171754143556629,0.422040020541101,0.571735950305084,0.675117583906094
0.306306532663317,0.174633027452285,0.427711673036996,0.576502776596439,0.66939325365906
0.308809045226131,0.182047187591664,0.435648152600286,0.579127799768999,0.663608600061133
0.311311557788945,0.18884046911485,0.453375845145648,0.580881502144241,0.657763225040085
0.313814070351759,0.192041497170507,0.457655423889779,0.579309583997765,0.651856724114895
0.316316582914573,0.199315506645123,0.459230782144826,0.584947485537986,0.645888686287845
0.318819095477387,0.216866846061476,0.461055546181058,0.585369917257722,0.639858693934162
0.321321608040201,0.224391995232277,0.468748644140132,0.585968655824578,0.633766322689169
0.323824120603015,0.223857613336859,0.459015267556377,0.587063133572681,0.627611141332861
0.326326633165829,0.227060686264916,0.448210882114486,0.588850223025673,0.621392711671846
0.328829145728643,0.238081034874753,0.451956999281653,0.589541680889988,0.61511058841865
0.331331658291457,0.236430374231997,0.440482150013546,0.590175310714567,0.60876431906811
0.333834170854271,0.226723849667894,0.428753318851489,0.589180485774779,0.602353443771076
0.336336683417085,0.226705215710461,0.431697705815008,0.586573432052456,0.595877495205117
0.3388391959799,0.219841651074239,0.420332828404847,0.582518065990943,0.589335998442264
0.341341708542714,0.21279218966718,0.408950893474586,0.577358008029406,0.582728470813665
0.343844221105528,0.211137929878738,0.40537496929102,0.571470812993533,0.576054421771107
0.346346733668342,0.203981282176327,0.402067168498069,0.565150120698148,0.569313352745294
0.348849246231156,0.197639775933777,0.399629408051312,0.558573133671894,0.562504757000788
0.35135175879397,0.191953700422212,0.392970993658434,0.551834083424276,0.555628119487634
0.353854271356784,0.187988736240298,0.393945077077513,0.544982566292493,0.548682916689302
0.356356783919598,0.182283978974744,0.390997796856536,0.538040368066007,0.541668616467215
0.358859296482412,0.185212129876679,0.397190845607894,0.531018698291771,0.534584677901498
0.361361809045226,0.189117989160183,0.403464048593163,0.523922980327021,0.52743055112795
0.36386432160804,0.197324833970442,0.40331063773798,0.516756291490167,0.520205677171117
0.366366834170854,0.206982600136881,0.410593179170639,0.50952124338284,0.512909487773372
0.368869346733668,0.210848751118096,0.409186750006274,0.502221609303226,0.50554140521985
0.371371859296482,0.222144520052562,0.411731360080463,0.49496989023338,0.49810084139144
0.373874371859296,0.229553563922169,0.416716751953186,0.487657410939188,0.490587200669256
0.376376884422111,0.236300004408,0.415089406197146,0.480375879316507,0.482999875088873
0.378879396984925,0.244889603348213,0.414594460062529,0.473150043611389,0.475338247269913
0.381381909547739,0.25118994824907,0.410528987599153,0.465951628928372,0.467601689433795
0.383884422110553,0.257908672469782,0.410529063629474,0.458682306283293,0.45978956320151
0.386386934673367,0.254353616186429,0.411050094420287,0.451234378560552,0.451901219386393
0.388889447236181,0.251811845779655,0.41124009250618,0.443565729487353,0.443935997781608
0.391391959798995,0.255892910717737,0.410374714467143,0.435697973001006,0.435893226943183
0.393894472361809,0.249008430438978,0.408899434342468,0.427672216775845,0.427772223965944
0.396396984924623,0.236393912241619,0.405997772364155,0.419521840713733,0.419572294255541
0.398899497487437,0.232688029734252,0.401696356883154,0.411267462450554,0.411292731293884
0.401402010050251,0.224048997924706,0.396131101317589,0.402920200777797,0.402932816398833
0.403904522613065,0.215475345246351,0.389558241726174,0.394485526679254,0.394491818477764
0.406407035175879,0.203064703356262,0.382176632831855,0.385965855920298,0.38596899377503
0.408909547738693,0.195306731415342,0.37423274411433,0.37736201997176,0.377363585612653
0.411412060301508,0.188295574218119,0.36592709731488,0.368674042425806,0.368674824124689
0.413914572864322,0.182938501915008,0.357380896272819,0.359901535414858,0.35990192598459
0.416417085427136,0.178501900444977,0.348668761682374,0.351043898844379,0.35104409412556
0.41891959798995,0.174250112649314,0.339828933329517,0.342100419752757,0.342100517453609
0.421422110552764,0.175298565128088,0.330881472997212,0.333070321645775,0.333070370553328
0.423924623115578,0.17510497500518,0.321836600431649,0.323952788892104,0.323952813385574
0.426427135678392,0.174171061667112,0.312699107680426,0.314746978706771,0.314746990977607
0.428929648241206,0.178248855801443,0.303471558087787,0.305452026955972,0.305452033104852
0.43143216080402,0.182276171348977,0.294155601675067,0.296067050882787,0.296067053964277
0.433934673366834,0.18575074863686,0.284753173808877,0.286591150294804,0.286591151839024
0.436437185929648,0.188334533781699,0.27533740068,0.277023407743104,0.277023408016652
0.438939698492462,0.188876944488901,0.265824452864897,0.267362889277527,0.267362889414537
0.441442211055276,0.186970542780182,0.256266355472016,0.257608643636812,0.257608643705399
0.44394472361809,0.183698947249041,0.246666543439869,0.24775970194637,0.24775970198068
0.446447236180905,0.180441956046425,0.237003946635745,0.237815077584392,0.23781507760154
0.448949748743719,0.178163054837862,0.227232280926033,0.227773765795994,0.227773765804555
0.451452261306533,0.17660691847457,0.217307284155285,0.217634743295312,0.21763474329958
0.453954773869347,0.174718079996292,0.207213634207245,0.207396967849285,0.207396967851409
0.456457286432161,0.172343075586487,0.196961972553403,0.197059377854072,0.197059377855127
0.458959798994975,0.16852151144083,0.186570808796228,0.186620891895855,0.186620891896378
0.461462311557789,0.163269245327048,0.176055168422355,0.176080408300462,0.17608040830072
0.463964824120603,0.156627025681122,0.165424246672627,0.165436804669664,0.165436804669791
0.466467336683417,0.148771004707203,0.154682745862755,0.154688937404984,0.154688937405046
0.468969849246231,0.139933931547972,0.143834567027107,0.143835640480364,0.143835640480374
0.471472361809045,0.130314506141503,0.13287520699104,0.132875727941754,0.132875727941759
0.473974874371859,0.120098412094613,0.121807737834407,0.121807988798076,0.121807988798079
0.476477386934673,0.10944061379927,0.110631069769932,0.110631189604681,0.110631189604683
0.478979899497487,0.0984666764580193,0.0993440165215823,0.0993440731212634,0.0993440731212639
0.481482412060302,0.0872645660735024,0.0879453313817351,0.0879453577478333,0.0879453577478335
0.483984924623116,0.075888375147324,0.0764337319010484,0.0764337361664095,0.0764337361664095
0.48648743718593,0.0643669753003937,0.0648078760612459,0.064807877965885,0.064807877965885
0.488989949748744,0.0527153511684596,0.0530664231936931,0.0530664240153239,0.0530664240153239
0.491492462311558,0.0409402081863717,0.0412079889526619,0.0412079892889037,0.0412079892889037
0.493994974874372,0.029048851027073,0.0292311606825166,0.0292311607269806,0.0292311607269807
0.496497487437186,0.0170440442306271,0.0171344984939709,0.017134498498833,0.017134498498833
0.499,0.00490933191131131,0.00491653335164305,0.00491653335173573,0.00491653335173573


==> data/uncertainty_principle_data.csv <==
d,N_1,N_2,N_3
0.001,100,100,100
0.00225062656641604,100,100,71.0913140311804
0.00350125313283208,100,100,45.697924123121
0.00475187969924812,100,100,33.6708860759494
0.00600250626566416,100,80.4705532359082,26.6555323590814
0.0072531328320802,100,66.5953610919143,22.0594333102972
0.00850375939849624,100,56.8013483642794,18.815207780725
0.00975438596491228,100,49.51875,16.4028776978417
0.0110050125313283,89.0594169892963,43.8913630152585,14.5388294238215
0.0122556390977444,79.9713496932515,39.4124693251534,13.0552147239264
0.0135062656641604,72.566320282056,35.763031174615,11.8463536834292
0.0147568922305764,66.4164232336957,32.7321628736413,10.8423913043478
0.0160075187969925,61.2274776890559,30.1748825739784,9.99530295913575
0.0172581453634085,56.7905750798722,27.9882333720593,9.27098460644787
0.0185087719298246,52.9532701421801,26.0970853080569,8.64454976303318
0.0197593984962406,49.6017123287671,24.4453291476408,8.09741248097413
0.0210100250626566,46.6491590122868,22.9902153167124,7.615412143624
0.0222606516290727,44.0283607295654,21.6986011033551,7.18757036703445
0.0235112781954887,41.6863767188999,20.5443955868244,6.80524464342821
0.0247619047619048,39.5809615384615,19.5067788461538,6.46153846153846
0.0260125313283208,37.6779940263995,18.5689348684844,6.15088158782156
0.0272631578947368,35.9496138996139,17.7171332046332,5.86872586872587
0.0285137844611529,34.3728487298936,16.940052298497,5.61132108640239
0.0297644110275689,32.9285870663523,16.2282734085551,5.37554732233075
0.031015037593985,31.6008,15.573896969697,5.15878787878788
0.032265664160401,30.3759437626223,14.9702481746155,4.95883175392264
0.033516290726817,29.2424960741793,14.4116484707994,4.77379795109549
0.0347669172932331,28.1905925605536,13.8932363754325,4.60207612456747
0.0360175438596491,27.2117389186556,13.4108256210424,4.44227959084267
0.0372681704260652,26.2985810356422,12.960791862811,4.29320780094149
0.0385187969924812,25.4447198906891,12.539981456178,4.15381612336522
0.0397694235588972,24.6445613813965,12.1456374464331,4.02319132845979
0.0410200501253133,23.8931936213112,11.7753390969634,3.90053155740209
0.0422706766917293,23.1862860192102,11.426952152259,3.78512984702953
0.0435213032581454,22.52000575871,11.0985876763605,3.67636049524906
0.0447719298245614,21.8909482758621,10.7885677899687,3.57366771159875
0.0460225563909774,21.296079072047,10.4953969939552,3.47655611828133
0.0472731829573935,20.7326847630156,10.2177380447461,3.38458275898632
0.0485238095238095,20.1983316977429,9.95439156035329,3.29735034347399
0.0497744360902256,19.69083081571,9.70427870090635,3.21450151057402
0.0510250626566416,19.2082076722825,9.46642639618842,3.1357139348691
0.0522756892230576,18.7486767667082,9.23995469364273,3.06069613577524
0.0535263157894737,18.3106194690265,9.02406588003933,2.98918387413963
0.0547769423558897,17.8925649707174,8.81803509333822,2.92093704245974
0.0560275689223058,17.4931737866249,8.62120219190338,2.85573697159472
0.0572781954887218,17.11122341822,8.43296468889472,2.79338409031242
0.0585288220551378,16.7455958549223,8.25277159251488,2.73369588489702
0.0597794486215539,16.3952666443066,8.0801180194533,2.67650511487506
0.0610300751879699,16.0592953061476,7.91454047061722,2.62165824812123
0.062280701754386,15.7368169014085,7.75561267605634,2.56901408450704
0.063531328320802,15.4270345970255,7.60294193064815,2.51844254211212
0.0647819548872181,15.129213091922,7.4561658542247,2.46982358402971
0.0660325814536341,14.842672790071,7.31494951986944,2.42304626712719
0.0672832080200501,14.5667846234076,7.17898290248082,2.37800789689339
0.0685338345864662,14.3009654415798,7.04797860669227,2.33461327482172
0.0697844611528822,14.0446738974285,6.92166983910358,2.2927740267203
0.0710350877192982,13.797406767103,6.79980859471475,2.2524080019758
0.0722857142857143,13.5586956521739,6.68216403162055,2.21343873517787
0.0735363408521303,13.328104018268,6.5685210115538,2.17579496268021
0.0747869674185464,13.1052245308311,6.45867878686327,2.13941018766756
0.0760375939849624,12.8896766538119,6.35244981706714,2.10422228814397
0.0772882205513784,12.6811044814839,6.24965870030482,2.07017316298074
0.0785388471177945,12.4791747774197,6.15014120688005,2.0372084117816
0.0797894736842105,12.2835751978892,6.05374340369393,2.00527704485488
0.0810401002506266,12.0940126797588,5.9603208597495,1.9743312200402
0.0822907268170426,11.9102119753914,5.86973792410306,1.94432600353292
0.0835413533834586,11.7319143191432,5.78186706867069,1.91521915219152
0.0847919799498747,11.5588762118704,5.69658828919366,1.88697091510996
0.0860426065162907,11.3908683114386,5.61378855844572,1.85954385249483
0.0872932330827068,11.2276744186047,5.53336132644272,1.83290267011197
0.0885438596491228,11.0690905488409,5.45520606300773,1.80701406776303
0.0897944862155389,10.9149240817238,5.37922783856202,1.78184660042425
0.0910451127819549,10.7649929804278,5.30533693946651,1.75737055082996
0.0922957393483709,10.6191250746755,5.2334485146364,1.73355781241514
0.093546365914787,10.4771574012056,5.16348225050235,1.71038178164769
0.094796992481203,10.3389355964467,5.09536207170051,1.68781725888325
0.096047619047619,10.2043133366386,5.02901586514626,1.66584035696579
0.0972982456140351,10.0731518211323,4.96437522538767,1.64442841687703
0.0985488721804511,9.94531929503319,4.90137521934844,1.6235599298085
0.0997994987468672,9.82069060773481,4.83995416875942,1.60321446509292
0.101050125313283,9.69914680423622,4.78005344874625,1.58337260348719
0.102300751879699,9.5805747464354,4.72161730119065,1.56401587534911
0.103551378446115,9.46486676186558,4.66459266161629,1.54512670329404
0.104802005012531,9.35192031758179,4.60892899846949,1.52668834895734
0.106052631578947,9.24163771712159,4.55457816377171,1.50868486352357
0.107303258145363,9.13392581865745,4.50149425421591,1.49110104171533
0.108553884711779,9.02869577263177,4.44963348186457,1.47392237896244
0.109804511278195,8.92586277732128,4.39895405368392,1.45713503149822
0.111055137844612,8.82534585091738,4.3494160592178,1.4407257791519
0.112305764411028,8.72706761883508,4.30098136576657,1.42468199062709
0.113556390977444,8.63095411507648,4.25361352049262,1.40899159107462
0.11480701754386,8.53693459657702,4.20727765892421,1.39364303178484
0.116057644110276,8.44494136955536,4.16194041937504,1.37862526183946
0.117308270676692,8.3549096269709,4.1175698628381,1.36392770157672
0.118558897243108,8.26677729626889,4.07413539794948,1.34954021773597
0.119809523809524,8.18048489666137,4.03160771065183,1.33545310015898
0.12106015037594,8.09597540525433,3.9899586982175,1.32165703993541
0.122310776942356,8.01319413138806,3.94916140731937,1.30814310888898
0.123561403508772,7.93208859860855,3.90918997586256,1.29490274030953
0.124812030075188,7.85260843373494,3.87001957831325,1.28192771084337
0.126062656641604,7.77470526253007,3.8316263742818,1.2692101234617
0.12731328320802,7.69833261152014,3.79398746013623,1.25674239143273
0.128563909774436,7.62344581554477,3.75708082343997,1.24451722322943
0.129814536340852,7.55000193065101,3.72088530002317,1.23252760830952
0.131065162907268,7.47795965197438,3.68538053351181,1.22076680370972
0.132315789473684,7.40727923627685,3.65054693715195,1.20922832140016
0.1335664160401,7.33792242883681,3.6163656577787,1.19790591634924
0.134817042606516,7.26985239440809,3.5828185417906,1.18679357525283
0.136067669172932,7.20303365198652,3.5498881030005,1.17588550588495
0.137318295739348,7.13743201314108,3.51755749224311,1.16517612703048
0.138568922305764,7.07301452368464,3.48581046862848,1.1546600589629
0.13981954887218,7.00974940847494,3.45463137233814,1.14433211443321
0.141070175438596,6.94760601915185,3.4240050988683,1.13418729013804
0.142320802005013,6.88655478463001,3.39391707463107,1.12422075863769
0.143571428571429,6.8265671641791,3.36435323383085,1.11442786069652
0.144822055137845,6.76761560293507,3.33529999653884,1.10480409802021
0.146072681704261,6.70967348969682,3.3067442478939,1.09534512636618
0.147323308270677,6.65271511687251,3.27867331836276,1.0860467490048
0.148573934837093,6.59671564244868,3.25107496499722,1.07690491051096
0.149824561403509,6.54165105386417,3.22393735362998,1.06791569086651
0.151075187969925,6.4874981336784,3.19724904195491,1.05907529985567
0.152325814536341,6.4342344269308,3.17099896344072,1.05038007173648
0.153576441102757,6.38183821009514,3.14517641203062,1.04182646017266
0.154827067669173,6.33028846153846,3.11977102758353,1.03341103341103
0.156077694235589,6.27956483340024,3.09477278201526,1.02513046969089
0.157328320802005,6.22964762481282,3.07017196610062,1.01698155287221
0.158578947368421,6.18051775638898,3.0459591769001,1.00896116827083
0.159829573934837,6.13215674590729,3.02212530577683,1.00106629868908
0.161080200501253,6.08454668513015,2.99866152697173,0.993294020631389
0.162330827067669,6.03767021769338,2.97555928670681,0.985641500694766
0.163581453634085,5.99151051801008,2.95281029278831,0.978105992124899
0.164832080200501,5.9460512711349,2.93040650468313,0.970684831529011
0.166082706766917,5.90127665353796,2.90834012404364,0.963375435737245
0.167333333333333,5.85717131474104,2.88660358565737,0.956175298804781
0.168583959899749,5.81372035977105,2.86518954879952,0.949081989147402
0.169834586466165,5.77090933238888,2.84409088896759,0.942093146803613
0.171085213032581,5.72872419905366,2.82330068997847,0.935206480816841
0.172335839598997,5.68715133358541,2.80281223640965,0.928419766731625
0.173586466165414,5.64617750249058,2.78261900636722,0.921730844198034
0.17483709273183,5.60578985091743,2.76271466456422,0.915137614678899
0.176087719298246,5.56597588920992,2.74309305569393,0.908638039254758
0.177338345864662,5.52672348003053,2.72374819808361,0.902230136521666
0.178588972431078,5.48802082602411,2.70467427761483,0.895911980577347
0.179839598997494,5.44985645799654,2.68586564189754,0.889681699091365
0.18109022556391,5.41221922358314,2.66731679468549,0.883537471455263
0.182340852130326,5.37509827638343,2.64902239052148,0.877477527008824
0.183591478696742,5.33848306553998,2.63097722960152,0.87150014333884
0.184842105263158,5.30236332574032,2.61317625284738,0.865603644646925
0.186092731829574,5.26672906762198,2.59561453717795,0.859786400183163
0.18734335839599,5.23157056856187,2.5782872909699,0.854046822742475
0.188593984962406,5.19687836383208,2.561189849699,0.848383367220827
0.189844611528822,5.1626432381053,2.54431767175371,0.842794529228495
0.191095238095238,5.1288562172938,2.52766633441316,0.837278843757787
0.192345864661654,5.09550856070675,2.51123152998202,0.831834883902744
0.19359649122807,5.06259175351155,2.49500906207522,0.826461259628455
0.194847117794486,5.03009749948549,2.47899484204569,0.821156616587775
0.196097744360902,4.99801771404471,2.46318488554887,0.815919634983321
0.197348370927318,4.96634451753829,2.44757530923776,0.810749028472734
0.198598997493734,4.9350702287957,2.43216232758294,0.805643543115307
0.19984962406015,4.90418735891648,2.41694224981189,0.800601956358164
0.201100250626566,4.87368860529169,2.40191147696257,0.79562307606027
0.202350877192982,4.84356684584706,2.3870664990463,0.790705739552627
0.203601503759398,4.81381513349828,2.37240389231508,0.785848812733114
0.204852130325815,4.78442669080944,2.35792031662915,0.78105118919448
0.206102756892231,4.75539490484587,2.34361251292029,0.776311789384082
0.207353383458647,4.72671332221336,2.32947730074697,0.771629559794039
0.208604010025063,4.69837564427571,2.31551157593743,0.767003472180505
0.209854636591479,4.67037572254335,2.30171230831701,0.762432522810873
0.211105263157895,4.64270755422588,2.28807653951633,0.757915731737722
0.212355889724311,4.6153652779417,2.27460138085684,0.75345214209843
0.213606516290727,4.58834316957843,2.2612840113107,0.749040819439393
0.214857142857143,4.56163563829787,2.24812167553192,0.74468085106383
0.216107769423559,4.53523722267967,2.23511168195577,0.740371345402252
0.217358395989975,4.50914258699813,2.22225140096396,0.736111431404654
0.218609022556391,4.48334651762683,2.20953826311264,0.731900257953569
0.219859649122807,4.45784391956591,2.196969757421,0.727736993297159
0.221110275689223,4.43262981308729,2.18454342971787,0.723620824501547
0.222360902255639,4.407699330493,2.17225688104416,0.719550956921621
0.223611528822055,4.38304771298237,2.16010776610888,0.715526613689602
0.224862155388471,4.35867030762372,2.1480937917967,0.711547035220687
0.226112781954887,4.33456256442656,2.13621271572507,0.707611478735078
0.227363408521303,4.31072003351044,2.12446234484887,0.703719217795807
0.228614035087719,4.28713836236666,2.11284053411097,0.699869541861714
0.229864661654135,4.26381329320947,2.10134518513673,0.696061755855031
0.231115288220551,4.24074066041316,2.08997424497099,0.692295179742992
0.232365914786967,4.21791638803201,2.07872570485579,0.688569148132968
0.233616541353383,4.19533648739983,2.06759759904734,0.684883009880596
0.2348671679198,4.17299705480621,2.05658800367082,0.681236127710432
0.236117794486216,4.15089426924669,2.04569503561155,0.677627877848659
0.237368421052632,4.1290243902439,2.03491685144124,0.674057649667406
0.238619047619048,4.10738375573738,2.02425164637797,0.670524845340252
0.239869674185464,4.08596878003929,2.01369765327872,0.667028879508505
0.24112030075188,4.06477595185382,2.00325314166329,0.663569178957872
0.242370927318296,4.04380183235787,1.99291641676835,0.660145182305131
0.243621553884712,4.02304305334088,1.98268581863073,0.65675633969446
0.244872180451128,4.00249631540162,1.97255972119872,0.653402112503071
0.246122807017544,3.98215838620001,1.96253653147053,0.650081973055813
0.24737343358396,3.96202609876193,1.95261468865879,0.646795404348443
0.248624060150376,3.94209634983518,1.94279266338041,0.643541899779236
0.249874686716792,3.92236609829488,1.93306895687061,0.640320962888666
0.251125313283208,3.90283236359644,1.92344210022056,0.637132107106857
0.252375939849624,3.88349222427456,1.91391065363761,0.63397485550855
0.25362656641604,3.86434281648665,1.90447320572744,0.630848740575314
0.254877192982456,3.84538133259912,1.89512837279736,0.627753303964758
0.256127819548872,3.82660501981506,1.88587479817995,0.624688096286511
0.257378446115288,3.808011178842,1.87671115157653,0.621652676884726
0.258629072681704,3.78959716259824,1.86763612841956,0.618646613626893
0.25987969924812,3.7713603749566,1.85864844925356,0.615669482698762
0.261130325814536,3.75329826952424,1.84974685913371,0.612720868405141
0.262380952380952,3.73540834845735,1.84093012704174,0.609800362976407
0.263631578947368,3.71768816130964,1.83219704531843,0.606907566380515
0.264882205513784,3.70013530391341,1.8235464291121,0.604042086140338
0.2661328320802,3.68274741729214,1.81497711584281,0.601203537156149
0.267383458646617,3.66552218660368,1.8064879646814,0.598391541533097
0.268634085213033,3.64845734011289,1.79807785604329,0.595605728413491
0.269884711779449,3.63155064819286,1.78974569109617,0.592845733813751
0.271135338345865,3.61479992235379,1.78149039128144,0.590111200465877
0.272385964912281,3.5982030142986,1.77331089784877,0.587401777663275
0.273636591478697,3.58175781500444,1.76520617140345,0.584717121110816
0.274887218045113,3.56546225382932,1.75717519146608,0.582056892778994
0.276137844611529,3.54931429764293,1.74921695604426,0.579420760762033
0.277388471177945,3.53331194998103,1.74133048121578,0.576808399139847
0.278639097744361,3.51745325022262,1.73351480072317,0.574219487843709
0.279889724310777,3.50173627278914,1.725768965579,0.57165371252552
0.281140350877193,3.48615912636505,1.71809204368175,0.569110764430577
0.282390977443609,3.47071995313914,1.71048311944193,0.56659034027371
0.283641604010025,3.45541692806588,1.70294129341804,0.564092142118703
0.284892230576441,3.44024825814625,1.69546568196214,0.561615877260891
0.286142857142857,3.42521218172741,1.68805541687469,0.559161258112831
0.287393483709273,3.4103069678207,1.68070964506846,0.556728002092962
0.288644110275689,3.39553091543731,1.67342752824111,0.554315831517162
0.289894736842105,3.38088235294118,1.66620824255628,0.551924473493101
0.291145363408521,3.36635963741854,1.65905097833292,0.549553659817332
0.292395989974937,3.35196115406374,1.65195493974251,0.547203126875011
0.293646616541353,3.33768531558059,1.64491934451415,0.544872615542184
0.294897243107769,3.32353056159913,1.637943423647,0.542561871090563
0.296147869674185,3.30949535810702,1.63102642113013,0.540270643094708
0.297398496240601,3.29557819689538,1.62416759366941,0.537998685341558
0.298649122807018,3.2817775950185,1.6173662104212,0.535745755742231
0.299899749373434,3.26809209426709,1.61062155273274,0.533511616246031
0.30115037593985,3.25452026065463,1.6039329138891,0.531296032756598
0.302401002506266,3.24106068391652,1.59729959886622,0.529098775050142
0.303651629072682,3.22771197702155,1.59072092409023,0.526919616695693
0.304902255639098,3.2144727756954,1.5841962172026,0.524758334977313
0.306152882205514,3.20134173795588,1.57772481683108,0.522614710818223
0.30740350877193,3.1883175436594,1.57130607236617,0.520488528706769
0.308654135338346,3.17539889405861,1.56493934374315,0.518379576624199
0.309904761904762,3.16258451137062,1.55862400122926,0.516287645974186
0.311155388471178,3.14987313835571,1.55235942521607,0.514212531514044
0.312406015037594,3.13726353790614,1.54614500601685,0.512154031287605
0.31365664160401,3.12475449264477,1.53998014366875,0.510111946559701
0.314907268170426,3.1123448045333,1.53386424773972,0.508086081752197
0.316157894736842,3.10003329448976,1.52779673714,0.506076244381555
0.317408521303258,3.08781880201507,1.5217770399381,0.504082244997868
0.318659147869674,3.07570018482835,1.51580459318101,0.502103897125329
0.31990977443609,3.06367631851086,1.50987884271881,0.500141017204099
0.321160401002506,3.0517460961582,1.50399924303317,0.498193424533529
0.322411027568922,3.03990842804061,1.49816525707001,0.49626094121671
0.323661654135338,3.02816224127117,1.49237635607592,0.494343392106303
0.324912280701754,3.01650647948164,1.48663201943845,0.49244060475162
0.32616290726817,3.00494010250578,1.48093173453,0.490552409346929
0.327413533834586,2.9934620860699,1.47527499655537,0.488678638680935
0.328664160401002,2.9820714214905,1.46966130840266,0.48681912808742
0.329914786967419,2.97076711537877,1.46409018049774,0.484973715397004
0.331165413533835,2.9595481893518,1.45856113066182,0.483142240889999
0.332416040100251,2.94841367975029,1.45307368397244,0.481324547250328
0.333666666666667,2.93736263736264,1.44762737262737,0.47952047952048
0.334917293233083,2.92639412715517,1.44222173581178,0.477729885057471
0.336167919799499,2.91550722800844,1.43685631956818,0.475952613489797
0.337418546365915,2.90470103245933,1.43153067666939,0.474188516675332
0.338669172932331,2.89397464644895,1.42624436649424,0.472437448660169
0.339919799498747,2.883327189076,1.42099695490607,0.470699265638364
0.341170426065163,2.87275779235567,1.41578801413386,0.468973825912567
0.342421052631579,2.86226560098371,1.41061712265601,0.467260989855518
0.343671679197995,2.85184977210574,1.4054838650866,0.465560619872379
0.344922305764411,2.84150947509155,1.40038783206418,0.46387258036389
0.346172932330827,2.83124389131426,1.39532862014292,0.46219673769032
0.347423558897243,2.8210522139343,1.39030583168617,0.460532960136198
0.348674185463659,2.81093364768798,1.38531907476226,0.458881117875806
0.349924812030075,2.8008874086807,1.38036796304254,0.457241082939407
0.351175438596491,2.79091272418444,1.37545211570165,0.455612729180197
0.352426065162907,2.78100883243966,1.37057115731983,0.453995932241961
0.353676691729323,2.77117498246136,1.36572471778737,0.452390569527414
0.354927318295739,2.76141043384928,1.36091243221105,0.450796520167213
0.356177944862155,2.75171445660205,1.35613394082257,0.449213664989621
0.357428571428571,2.74208633093525,1.35138888888889,0.447641886490807
0.358679197994987,2.73252534710334,1.34667692662442,0.446081068805769
0.359929824561403,2.72303080522519,1.34199770910509,0.44453109767986
0.36118045112782,2.71360201511335,1.33735089618419,0.44299186044091
0.362431077694236,2.70423829610677,1.33273615240993,0.441463245971925
0.363681704260652,2.69493897690701,1.32815314694471,0.439945144684341
0.364932330827068,2.68570339541783,1.32360155348607,0.438437448491841
0.366182957393484,2.67653089858802,1.31908105018925,0.436940050784699
0.3674335839599,2.66742084225748,1.31459131959129,0.435452846404649
0.368684210526316,2.65837259100642,1.31013204853676,0.433975731620271
0.369934837092732,2.64938551800764,1.30570292810493,0.43250860410287
0.371185463659148,2.64045900488174,1.30130365353842,0.431051362902845
0.372436090225564,2.6315924415553,1.2969339241733,0.429603908426535
0.37368671679198,2.62278522612189,1.2925934433706,0.428166142413532
0.374937343358396,2.61403676470588,1.2882819184492,0.426737967914439
0.376187969924812,2.60534647132892,1.28399906061999,0.425319289269083
0.377438596491228,2.59671376777912,1.27974458492145,0.423910012085154
0.378689223057644,2.5881380834828,1.27551821015639,0.422510043217271
0.37993984962406,2.57961885537877,1.27131965883005,0.421119290746458
0.381190476190476,2.57115552779513,1.26714865708932,0.419737663960025
0.382441102756892,2.5627475523284,1.26300493466322,0.418365073331848
0.383691729323308,2.55439438772511,1.25888822480453,0.417001430503028
0.384942355889724,2.54609549976561,1.25479826423251,0.41564664826293
0.38619298245614,2.53785036115023,1.25073479307682,0.414300640530596
0.387443609022556,2.52965845138754,1.24669755482243,0.412963322336503
0.388694235588972,2.52151925668487,1.2426862962557,0.411634609804693
0.389944862155388,2.51343226984086,1.23870076741137,0.410314420135229
0.391195488721804,2.50539699014011,1.23474072152069,0.409002671587
0.392446115288221,2.49741292324984,1.23080591496047,0.407699283460846
0.393696741854637,2.4894795811185,1.22689610720311,0.406404176083012
0.394947368421053,2.48159648187633,1.22301106076759,0.405117270788913
0.396197994987469,2.4737631497378,1.21915054117141,0.403838489907201
0.397448621553885,2.46597911490585,1.21531431688338,0.402567756744145
0.398699248120301,2.45824391347804,1.21150215927735,0.401304995568296
0.399949874686717,2.4505570873543,1.20771384258679,0.400050131595438
0.401200501253133,2.44291818414658,1.20394914386022,0.398803090973832
0.402451127819549,2.43532675709001,1.20020784291746,0.397563800769719
0.403701754385965,2.42778236495589,1.19648972230672,0.396332188953109
0.404952380952381,2.42028457196613,1.19279456726246,0.395108184383819
0.406203007518797,2.41283294770939,1.18912216566404,0.393891716797779
0.407453634085213,2.40542706705869,1.18547230799513,0.392682716793583
0.408704260651629,2.39806651009057,1.18184478730385,0.391481115819296
0.409954887218045,2.39075086200572,1.17823939916367,0.390286846159489
0.411205513784461,2.38347971305106,1.17465594163502,0.389099840922528
0.412456140350877,2.37625265844322,1.17109421522756,0.387920034028073
0.413706766917293,2.36906929829344,1.16755402286317,0.386747360194828
0.414957393483709,2.36192923753382,1.16403516983958,0.385581754928489
0.416208020050125,2.35483208584487,1.16053746379473,0.384423154509927
0.417458646616541,2.34777745758438,1.15706071467166,0.383271495983574
0.418709273182957,2.34076497171759,1.15360473468411,0.382126717146021
0.419959899749373,2.33379425174859,1.15016933828269,0.380988756534817
0.421210526315789,2.32686492565288,1.1467543421217,0.379857553417469
0.422461152882206,2.31997662581127,1.14335956502652,0.378733047780639
0.423711779448622,2.31312898894482,1.13998482796151,0.37761518031953
0.424962406015038,2.30632165605096,1.13662995399858,0.376503892427459
0.426213032581454,2.29955427234078,1.1332947682863,0.375399126185618
0.42746365914787,2.29282648717738,1.12997909801944,0.374300824353006
0.428714285714286,2.28613795401533,1.1266827724092,0.373208930356548
0.429964912280702,2.27948833034111,1.12340562265383,0.372123388281378
0.431215538847118,2.27287727761472,1.12014748190985,0.371044142861294
0.432466165413534,2.26630446121214,1.11690818526374,0.369971139469384
0.43371679197995,2.25976955036896,1.11368756970408,0.368904324108799
0.434967418546366,2.25327221812483,1.11048547409422,0.367843643403706
0.436218045112782,2.24681214126894,1.10730173914542,0.366789044590379
0.437468671679198,2.24038900028645,1.10413620739043,0.36574047550845
0.438719298245614,2.23400247930579,1.10098872315752,0.364697884592314
0.43996992481203,2.22765226604689,1.09785913254495,0.36366122086267
0.441220551378446,2.22133805177027,1.09474728339591,0.362630433918215
0.442471177944862,2.21505953122699,1.09165302527387,0.361605473927475
0.443721804511278,2.20881640260951,1.08857620943828,0.360586291620774
0.444972431077694,2.20260836750327,1.0855166888208,0.359572838282341
0.44622305764411,2.19643513083918,1.08247431800183,0.358565065742545
0.447473684210526,2.19029640084686,1.07944895318749,0.357562926370266
0.448724310776942,2.18419188900866,1.07644045218693,0.356566373065387
0.449974937343358,2.17812131001448,1.07344867439011,0.35557535925142
0.451225563909774,2.17208438171729,1.07047348074584,0.354589838868245
0.45247619047619,2.16608082508945,1.06751473374027,0.353609766364976
0.453726817042607,2.1601103641797,1.06457229737567,0.352635096692941
0.454977443609023,2.15417272607086,1.06164603714966,0.351665785298784
0.456228070175439,2.1482676408383,1.05873582003461,0.35070178811767
0.457478696741855,2.14239484150898,1.05584151445758,0.349743061566612
0.458729323308271,2.13655406402124,1.05296299028044,0.348789562537903
0.459979949874687,2.13074504718523,1.05010011878038,0.347841248392651
0.461230576441103,2.12496753264396,1.0472527726307,0.346898076954426
0.462481203007519,2.11922126483499,1.04442082588197,0.345960006503008
0.463731829573935,2.11350599095277,1.04160415394344,0.345026995768231
0.464982456140351,2.10782146091156,1.03880263356475,0.344099003923936
0.466233082706767,2.10216742730894,1.03601614281798,0.343175990582012
0.467483709273183,2.09654364538992,1.03324456107996,0.342257915786539
0.468734335839599,2.09094987301163,1.03048776901484,0.34134474000802
0.469984962406015,2.08538587060856,1.02774564855698,0.34043642413771
0.471235588972431,2.07985140115837,1.02501808289411,0.339532929482032
0.472486215538847,2.07434623014821,1.02230495645071,0.338634217757079
0.473736842105263,2.06887012554161,1.01960615487168,0.337740251083213
0.474987468671679,2.06342285774588,1.01692156500633,0.336850991979738
0.476238095238095,2.05800419958004,1.01425107489251,0.335966403359664
0.477488721804511,2.05261392624319,1.01159457374106,0.335086448524549
0.478739348370927,2.04725181528346,1.00895195192051,0.334211091159426
0.479989974937343,2.04191764656739,1.00632310094196,0.333340295327806
0.481240601503759,2.03661120224982,1.00370791344426,0.332474025466761
0.482491228070175,2.03133226674424,1.00110628317941,0.331612246382081
0.483741854636591,2.02608062669354,0.998518104998109,0.330754923243512
0.484992481203008,2.02085607094134,0.995943274835669,0.329902021580057
0.486243107769424,2.01565839050363,0.993381689698007,0.329053507275361
0.48749373433584,2.01048737854095,0.990833247647936,0.328209346563159
0.488744360902256,2.00534283033091,0.988297847791641,0.327369506022799
0.489994987468672,2.0002245432412,0.98577539026536,0.326533952574831
0.491245614035088,1.99513231670297,0.983265776222278,0.325702653476662
0.492496240601504,1.99006595218467,0.980768907819609,0.32487557631828
0.49374686716792,1.98502525316616,0.978284688205883,0.324052689018045
0.494997493734336,1.98001002511342,0.975813021508425,0.323233959818535
0.496248120300752,1.9750200754534,0.973353812821018,0.322419357282465
0.497498746867168,1.97005521354949,0.970906968191756,0.321608850288662
0.498749373433584,1.96511525067713,0.968472394611082,0.3208024080281
0.5,1.9602,0.96605,0.32

